Worst-Case Load Shedding in Electric Power Networks

We consider the worst-case load-shedding problem in electric power networks where a number of transmission lines are to be taken out of service. The objective is to identify a pre-specified number of line outage that leads to the maximum interruption of power generation and load at the transmission level, subject to the AC power flow model, the load and generation capacity of the buses, and the phase angle limit across the transmission lines. For this nonlinear model with binary constraints, we show that all decision variables are separable except for the nonlinear power flow equations. We develop an iterative decomposition algorithm, which converts the worst-case load shedding problem into a sequence of small subproblems. We show that the subproblems are either convex problems that can be solved efficiently or nonconvex problems that have closed-form solutions. Consequently, our approach is scalable for large networks. Furthermore, we prove global convergence of our algorithm to a critical point and the objective value is guaranteed to decrease throughout the iterations. Numerical experiments with IEEE test cases demonstrate the effectiveness of the developed approach.

==> Bus118_k5.txt <==
IterNo	prim_res	dual_res	  ObjVal	theta_res	   z_res	 gam_res
     1	1.81e-02	5.01e+00	1.65e+02	1.87e-04	5.69e-03	5.00e+00
     2	1.73e-02	2.61e-03	1.50e+02	1.60e-04	2.45e-03	0.00e+00
     3	1.70e-02	1.31e-03	1.45e+02	1.39e-04	1.17e-03	0.00e+00
     4	1.69e-02	7.41e-04	1.42e+02	1.22e-04	6.19e-04	0.00e+00
     5	1.67e-02	4.69e-04	1.40e+02	1.09e-04	3.60e-04	0.00e+00
     6	1.67e-02	3.41e-04	1.39e+02	9.74e-05	2.44e-04	0.00e+00
     7	1.66e-02	2.79e-04	1.37e+02	8.79e-05	1.91e-04	0.00e+00
     8	1.65e-02	2.42e-04	1.36e+02	7.99e-05	1.62e-04	0.00e+00
     9	1.65e-02	2.15e-04	1.35e+02	7.31e-05	1.42e-04	0.00e+00
    10	1.64e-02	1.94e-04	1.35e+02	6.73e-05	1.27e-04	0.00e+00
    11	1.64e-02	1.76e-04	1.34e+02	6.23e-05	1.13e-04	0.00e+00
    12	1.63e-02	1.60e-04	1.33e+02	5.81e-05	1.02e-04	0.00e+00
    13	1.63e-02	1.47e-04	1.33e+02	5.45e-05	9.23e-05	0.00e+00
    14	1.63e-02	1.35e-04	1.33e+02	5.14e-05	8.39e-05	0.00e+00
    15	1.63e-02	1.25e-04	1.32e+02	4.87e-05	7.65e-05	0.00e+00
    16	1.62e-02	1.16e-04	1.32e+02	4.64e-05	7.00e-05	0.00e+00
    17	1.62e-02	1.09e-04	1.31e+02	4.43e-05	6.44e-05	0.00e+00
    18	1.62e-02	1.02e-04	1.31e+02	4.26e-05	5.94e-05	0.00e+00
    19	1.62e-02	9.62e-05	1.31e+02	4.11e-05	5.51e-05	0.00e+00
    20	1.62e-02	9.10e-05	1.31e+02	3.98e-05	5.13e-05	0.00e+00
    21	1.61e-02	8.66e-05	1.30e+02	3.86e-05	4.80e-05	0.00e+00
    22	1.61e-02	8.26e-05	1.30e+02	3.76e-05	4.50e-05	0.00e+00
    23	1.61e-02	7.92e-05	1.30e+02	3.67e-05	4.25e-05	0.00e+00
    24	1.61e-02	7.61e-05	1.30e+02	3.59e-05	4.02e-05	0.00e+00
    25	1.61e-02	7.34e-05	1.29e+02	3.51e-05	3.83e-05	0.00e+00
    26	1.61e-02	7.10e-05	1.29e+02	3.45e-05	3.66e-05	0.00e+00
    27	1.61e-02	6.89e-05	1.29e+02	3.39e-05	3.51e-05	0.00e+00
    28	1.61e-02	6.70e-05	1.29e+02	3.33e-05	3.37e-05	0.00e+00
    29	1.60e-02	6.53e-05	1.29e+02	3.28e-05	3.25e-05	0.00e+00
    30	1.60e-02	6.38e-05	1.29e+02	3.24e-05	3.15e-05	0.00e+00
    31	1.60e-02	6.24e-05	1.28e+02	3.19e-05	3.05e-05	0.00e+00
    32	1.60e-02	6.10e-05	1.28e+02	3.15e-05	2.95e-05	0.00e+00
    33	1.60e-02	5.96e-05	1.28e+02	3.12e-05	2.84e-05	0.00e+00
    34	1.60e-02	5.85e-05	1.28e+02	3.08e-05	2.77e-05	0.00e+00
    35	1.60e-02	5.76e-05	1.28e+02	3.05e-05	2.71e-05	0.00e+00
    36	1.60e-02	5.67e-05	1.28e+02	3.01e-05	2.65e-05	0.00e+00
    37	1.60e-02	5.59e-05	1.27e+02	2.98e-05	2.60e-05	0.00e+00
    38	1.60e-02	5.51e-05	1.27e+02	2.95e-05	2.56e-05	0.00e+00
    39	1.59e-02	5.44e-05	1.27e+02	2.93e-05	2.52e-05	0.00e+00
    40	1.59e-02	5.38e-05	1.27e+02	2.90e-05	2.48e-05	0.00e+00
    41	1.59e-02	5.32e-05	1.27e+02	2.87e-05	2.44e-05	0.00e+00
    42	1.59e-02	5.25e-05	1.27e+02	2.85e-05	2.41e-05	0.00e+00
    43	1.59e-02	5.20e-05	1.27e+02	2.83e-05	2.38e-05	0.00e+00
    44	1.59e-02	5.15e-05	1.26e+02	2.80e-05	2.35e-05	0.00e+00
    45	1.59e-02	5.10e-05	1.26e+02	2.78e-05	2.32e-05	0.00e+00
    46	1.59e-02	5.06e-05	1.26e+02	2.76e-05	2.30e-05	0.00e+00
    47	1.59e-02	5.02e-05	1.26e+02	2.74e-05	2.28e-05	0.00e+00
    48	1.59e-02	4.97e-05	1.26e+02	2.72e-05	2.26e-05	0.00e+00
    49	1.59e-02	4.93e-05	1.26e+02	2.70e-05	2.23e-05	0.00e+00
    50	1.59e-02	4.89e-05	1.26e+02	2.68e-05	2.21e-05	0.00e+00
    51	1.58e-02	4.86e-05	1.26e+02	2.66e-05	2.20e-05	0.00e+00
    52	1.58e-02	4.82e-05	1.25e+02	2.64e-05	2.18e-05	0.00e+00
    53	1.58e-02	4.79e-05	1.25e+02	2.63e-05	2.16e-05	0.00e+00
    54	1.58e-02	4.75e-05	1.25e+02	2.61e-05	2.14e-05	0.00e+00
    55	1.58e-02	4.72e-05	1.25e+02	2.59e-05	2.13e-05	0.00e+00
    56	1.58e-02	4.69e-05	1.25e+02	2.58e-05	2.11e-05	0.00e+00
    57	1.58e-02	4.66e-05	1.25e+02	2.56e-05	2.09e-05	0.00e+00
    58	1.58e-02	4.62e-05	1.25e+02	2.55e-05	2.08e-05	0.00e+00
    59	1.58e-02	4.59e-05	1.25e+02	2.53e-05	2.06e-05	0.00e+00
    60	1.58e-02	4.57e-05	1.25e+02	2.52e-05	2.05e-05	0.00e+00
    61	1.58e-02	4.54e-05	1.24e+02	2.50e-05	2.04e-05	0.00e+00
    62	1.58e-02	4.51e-05	1.24e+02	2.49e-05	2.02e-05	0.00e+00
    63	1.58e-02	4.48e-05	1.24e+02	2.47e-05	2.01e-05	0.00e+00
    64	1.58e-02	4.46e-05	1.24e+02	2.46e-05	2.00e-05	0.00e+00
    65	1.58e-02	4.43e-05	1.24e+02	2.45e-05	1.98e-05	0.00e+00
    66	1.57e-02	4.41e-05	1.24e+02	2.43e-05	1.98e-05	0.00e+00
    67	1.57e-02	4.38e-05	1.24e+02	2.42e-05	1.96e-05	0.00e+00
    68	1.57e-02	4.36e-05	1.24e+02	2.41e-05	1.95e-05	0.00e+00
    69	1.57e-02	4.33e-05	1.24e+02	2.39e-05	1.94e-05	0.00e+00
    70	1.57e-02	4.31e-05	1.24e+02	2.38e-05	1.93e-05	0.00e+00
    71	1.57e-02	4.29e-05	1.23e+02	2.37e-05	1.92e-05	0.00e+00
    72	1.57e-02	4.26e-05	1.23e+02	2.36e-05	1.91e-05	0.00e+00
    73	1.57e-02	4.24e-05	1.23e+02	2.34e-05	1.90e-05	0.00e+00
    74	1.57e-02	4.22e-05	1.23e+02	2.33e-05	1.89e-05	0.00e+00
    75	1.57e-02	4.20e-05	1.23e+02	2.32e-05	1.88e-05	0.00e+00
    76	1.57e-02	4.18e-05	1.23e+02	2.31e-05	1.87e-05	0.00e+00
    77	1.57e-02	4.16e-05	1.23e+02	2.30e-05	1.86e-05	0.00e+00
    78	1.57e-02	4.13e-05	1.23e+02	2.29e-05	1.85e-05	0.00e+00
    79	1.57e-02	4.11e-05	1.23e+02	2.28e-05	1.84e-05	0.00e+00
    80	1.57e-02	4.09e-05	1.23e+02	2.27e-05	1.83e-05	0.00e+00
    81	1.57e-02	4.07e-05	1.23e+02	2.26e-05	1.82e-05	0.00e+00
    82	1.57e-02	4.05e-05	1.22e+02	2.24e-05	1.81e-05	0.00e+00
    83	1.56e-02	4.04e-05	1.22e+02	2.23e-05	1.80e-05	0.00e+00
    84	1.56e-02	4.02e-05	1.22e+02	2.22e-05	1.79e-05	0.00e+00
    85	1.56e-02	4.00e-05	1.22e+02	2.21e-05	1.78e-05	0.00e+00
    86	1.56e-02	3.98e-05	1.22e+02	2.20e-05	1.77e-05	0.00e+00
    87	1.56e-02	3.96e-05	1.22e+02	2.19e-05	1.77e-05	0.00e+00
    88	1.56e-02	3.94e-05	1.22e+02	2.18e-05	1.76e-05	0.00e+00
    89	1.56e-02	3.92e-05	1.22e+02	2.17e-05	1.75e-05	0.00e+00
    90	1.56e-02	3.90e-05	1.22e+02	2.17e-05	1.73e-05	0.00e+00
    91	1.56e-02	3.87e-05	1.22e+02	2.16e-05	1.72e-05	0.00e+00
    92	1.56e-02	3.85e-05	1.22e+02	2.15e-05	1.71e-05	0.00e+00
    93	1.56e-02	3.83e-05	1.22e+02	2.14e-05	1.70e-05	0.00e+00
    94	1.56e-02	3.82e-05	1.21e+02	2.13e-05	1.69e-05	0.00e+00
    95	1.56e-02	3.80e-05	1.21e+02	2.12e-05	1.68e-05	0.00e+00
    96	1.56e-02	3.78e-05	1.21e+02	2.11e-05	1.67e-05	0.00e+00
    97	1.56e-02	3.76e-05	1.21e+02	2.10e-05	1.66e-05	0.00e+00
    98	1.56e-02	3.74e-05	1.21e+02	2.09e-05	1.65e-05	0.00e+00
    99	1.56e-02	3.73e-05	1.21e+02	2.08e-05	1.64e-05	0.00e+00
   100	1.56e-02	3.71e-05	1.21e+02	2.07e-05	1.64e-05	0.00e+00
   101	1.56e-02	3.69e-05	1.21e+02	2.07e-05	1.63e-05	0.00e+00
   102	1.56e-02	3.68e-05	1.21e+02	2.06e-05	1.62e-05	0.00e+00
   103	1.55e-02	3.66e-05	1.21e+02	2.05e-05	1.61e-05	0.00e+00
   104	1.55e-02	3.64e-05	1.21e+02	2.04e-05	1.60e-05	0.00e+00
   105	1.55e-02	3.63e-05	1.21e+02	2.03e-05	1.60e-05	0.00e+00
   106	1.55e-02	3.61e-05	1.21e+02	2.02e-05	1.59e-05	0.00e+00
   107	1.55e-02	3.60e-05	1.21e+02	2.02e-05	1.58e-05	0.00e+00
   108	1.55e-02	3.58e-05	1.20e+02	2.01e-05	1.57e-05	0.00e+00
   109	1.55e-02	3.56e-05	1.20e+02	2.00e-05	1.56e-05	0.00e+00
   110	1.55e-02	3.55e-05	1.20e+02	1.99e-05	1.56e-05	0.00e+00
   111	1.55e-02	3.53e-05	1.20e+02	1.99e-05	1.55e-05	0.00e+00
   112	1.55e-02	3.52e-05	1.20e+02	1.98e-05	1.54e-05	0.00e+00
   113	1.55e-02	3.50e-05	1.20e+02	1.97e-05	1.53e-05	0.00e+00
   114	1.55e-02	3.49e-05	1.20e+02	1.96e-05	1.52e-05	0.00e+00
   115	1.55e-02	3.47e-05	1.20e+02	1.96e-05	1.52e-05	0.00e+00
   116	1.55e-02	3.46e-05	1.20e+02	1.95e-05	1.51e-05	0.00e+00
   117	1.55e-02	3.44e-05	1.20e+02	1.94e-05	1.50e-05	0.00e+00
   118	1.55e-02	3.43e-05	1.20e+02	1.93e-05	1.50e-05	0.00e+00
   119	1.55e-02	3.42e-05	1.20e+02	1.93e-05	1.49e-05	0.00e+00
   120	1.55e-02	3.40e-05	1.20e+02	1.92e-05	1.48e-05	0.00e+00
   121	1.55e-02	3.39e-05	1.20e+02	1.91e-05	1.47e-05	0.00e+00
   122	1.55e-02	3.37e-05	1.20e+02	1.91e-05	1.47e-05	0.00e+00
   123	1.55e-02	3.36e-05	1.20e+02	1.90e-05	1.46e-05	0.00e+00
   124	1.55e-02	3.35e-05	1.19e+02	1.89e-05	1.45e-05	0.00e+00
   125	1.55e-02	3.33e-05	1.19e+02	1.89e-05	1.45e-05	0.00e+00
   126	1.55e-02	3.32e-05	1.19e+02	1.88e-05	1.44e-05	0.00e+00
   127	1.54e-02	3.31e-05	1.19e+02	1.87e-05	1.43e-05	0.00e+00
   128	1.54e-02	3.29e-05	1.19e+02	1.87e-05	1.43e-05	0.00e+00
   129	1.54e-02	3.28e-05	1.19e+02	1.86e-05	1.42e-05	0.00e+00
   130	1.54e-02	3.27e-05	1.19e+02	1.86e-05	1.41e-05	0.00e+00
   131	1.54e-02	3.25e-05	1.19e+02	1.85e-05	1.41e-05	0.00e+00
   132	1.54e-02	3.24e-05	1.19e+02	1.84e-05	1.40e-05	0.00e+00
   133	1.54e-02	3.23e-05	1.19e+02	1.84e-05	1.39e-05	0.00e+00
   134	1.54e-02	3.22e-05	1.19e+02	1.83e-05	1.39e-05	0.00e+00
   135	1.54e-02	3.21e-05	1.19e+02	1.83e-05	1.38e-05	0.00e+00
   136	1.54e-02	3.19e-05	1.19e+02	1.82e-05	1.37e-05	0.00e+00
   137	1.54e-02	3.19e-05	1.19e+02	1.81e-05	1.37e-05	0.00e+00
   138	1.54e-02	3.17e-05	1.19e+02	1.81e-05	1.36e-05	0.00e+00
   139	1.54e-02	3.16e-05	1.19e+02	1.80e-05	1.36e-05	0.00e+00
   140	1.54e-02	3.15e-05	1.19e+02	1.80e-05	1.35e-05	0.00e+00
   141	1.54e-02	3.13e-05	1.18e+02	1.79e-05	1.34e-05	0.00e+00
   142	1.54e-02	3.12e-05	1.18e+02	1.79e-05	1.34e-05	0.00e+00
   143	1.54e-02	3.11e-05	1.18e+02	1.78e-05	1.33e-05	0.00e+00
   144	1.54e-02	3.10e-05	1.18e+02	1.77e-05	1.32e-05	0.00e+00
   145	1.54e-02	3.10e-05	1.18e+02	1.77e-05	1.33e-05	0.00e+00
   146	1.54e-02	3.08e-05	1.18e+02	1.76e-05	1.31e-05	0.00e+00
   147	1.54e-02	3.07e-05	1.18e+02	1.76e-05	1.31e-05	0.00e+00
   148	1.54e-02	3.05e-05	1.18e+02	1.75e-05	1.30e-05	0.00e+00
   149	1.54e-02	3.04e-05	1.18e+02	1.75e-05	1.30e-05	0.00e+00
   150	1.54e-02	3.03e-05	1.18e+02	1.74e-05	1.29e-05	0.00e+00
   151	1.54e-02	3.02e-05	1.18e+02	1.74e-05	1.28e-05	0.00e+00
   152	1.54e-02	3.01e-05	1.18e+02	1.73e-05	1.28e-05	0.00e+00
   153	1.54e-02	3.00e-05	1.18e+02	1.73e-05	1.27e-05	0.00e+00
   154	1.54e-02	2.99e-05	1.18e+02	1.72e-05	1.27e-05	0.00e+00
   155	1.53e-02	2.98e-05	1.18e+02	1.72e-05	1.26e-05	0.00e+00
   156	1.53e-02	2.97e-05	1.18e+02	1.71e-05	1.26e-05	0.00e+00
   157	1.53e-02	2.96e-05	1.18e+02	1.71e-05	1.25e-05	0.00e+00
   158	1.53e-02	2.95e-05	1.18e+02	1.71e-05	1.24e-05	0.00e+00
   159	1.53e-02	2.94e-05	1.18e+02	1.70e-05	1.24e-05	0.00e+00
   160	1.53e-02	2.93e-05	1.18e+02	1.70e-05	1.23e-05	0.00e+00
   161	1.53e-02	2.92e-05	1.17e+02	1.69e-05	1.23e-05	0.00e+00
   162	1.53e-02	2.91e-05	1.17e+02	1.69e-05	1.22e-05	0.00e+00
   163	1.53e-02	2.90e-05	1.17e+02	1.68e-05	1.22e-05	0.00e+00
   164	1.53e-02	2.89e-05	1.17e+02	1.68e-05	1.21e-05	0.00e+00
   165	1.53e-02	2.88e-05	1.17e+02	1.67e-05	1.21e-05	0.00e+00
   166	1.53e-02	2.87e-05	1.17e+02	1.67e-05	1.20e-05	0.00e+00
   167	1.53e-02	2.86e-05	1.17e+02	1.67e-05	1.19e-05	0.00e+00
   168	1.53e-02	2.85e-05	1.17e+02	1.66e-05	1.19e-05	0.00e+00
   169	1.53e-02	2.84e-05	1.17e+02	1.66e-05	1.18e-05	0.00e+00
   170	1.53e-02	2.83e-05	1.17e+02	1.65e-05	1.18e-05	0.00e+00
   171	1.53e-02	2.82e-05	1.17e+02	1.65e-05	1.17e-05	0.00e+00
   172	1.53e-02	2.81e-05	1.17e+02	1.64e-05	1.17e-05	0.00e+00
   173	1.53e-02	2.81e-05	1.17e+02	1.64e-05	1.16e-05	0.00e+00
   174	1.53e-02	2.80e-05	1.17e+02	1.64e-05	1.16e-05	0.00e+00
   175	1.53e-02	2.79e-05	1.17e+02	1.63e-05	1.15e-05	0.00e+00
   176	1.53e-02	2.78e-05	1.17e+02	1.63e-05	1.15e-05	0.00e+00
   177	1.53e-02	2.77e-05	1.17e+02	1.62e-05	1.14e-05	0.00e+00
   178	1.53e-02	2.76e-05	1.17e+02	1.62e-05	1.14e-05	0.00e+00
   179	1.53e-02	2.75e-05	1.17e+02	1.62e-05	1.14e-05	0.00e+00
   180	1.53e-02	2.74e-05	1.17e+02	1.61e-05	1.13e-05	0.00e+00
   181	1.53e-02	2.74e-05	1.17e+02	1.61e-05	1.13e-05	0.00e+00
   182	1.53e-02	2.73e-05	1.17e+02	1.61e-05	1.12e-05	0.00e+00
   183	1.53e-02	2.72e-05	1.16e+02	1.60e-05	1.12e-05	0.00e+00
   184	1.53e-02	2.71e-05	1.16e+02	1.60e-05	1.11e-05	0.00e+00
   185	1.53e-02	2.70e-05	1.16e+02	1.60e-05	1.11e-05	0.00e+00
   186	1.53e-02	2.69e-05	1.16e+02	1.59e-05	1.10e-05	0.00e+00
   187	1.53e-02	2.68e-05	1.16e+02	1.59e-05	1.10e-05	0.00e+00
   188	1.53e-02	2.39e-05	1.16e+02	1.58e-05	8.11e-06	0.00e+00
   189	1.52e-02	2.34e-05	1.16e+02	1.58e-05	7.63e-06	0.00e+00
   190	1.52e-02	2.33e-05	1.16e+02	1.57e-05	7.62e-06	0.00e+00
   191	1.52e-02	2.33e-05	1.16e+02	1.57e-05	7.61e-06	0.00e+00
   192	1.52e-02	2.32e-05	1.16e+02	1.56e-05	7.60e-06	0.00e+00
   193	1.52e-02	2.31e-05	1.16e+02	1.56e-05	7.59e-06	0.00e+00
   194	1.52e-02	2.31e-05	1.16e+02	1.55e-05	7.58e-06	0.00e+00
   195	1.52e-02	2.31e-05	1.16e+02	1.55e-05	7.68e-06	0.00e+00
   196	1.52e-02	2.30e-05	1.16e+02	1.54e-05	7.57e-06	0.00e+00
   197	1.52e-02	2.29e-05	1.16e+02	1.54e-05	7.55e-06	0.00e+00
   198	1.52e-02	2.28e-05	1.16e+02	1.53e-05	7.54e-06	0.00e+00
   199	1.52e-02	2.28e-05	1.16e+02	1.53e-05	7.52e-06	0.00e+00
   200	1.52e-02	2.27e-05	1.16e+02	1.52e-05	7.51e-06	0.00e+00
   201	1.52e-02	2.27e-05	1.16e+02	1.52e-05	7.50e-06	0.00e+00
   202	1.52e-02	2.26e-05	1.16e+02	1.51e-05	7.49e-06	0.00e+00
   203	1.52e-02	2.26e-05	1.16e+02	1.51e-05	7.47e-06	0.00e+00
   204	1.52e-02	2.26e-05	1.16e+02	1.50e-05	7.60e-06	0.00e+00
   205	1.52e-02	2.25e-05	1.16e+02	1.50e-05	7.46e-06	0.00e+00
   206	1.52e-02	2.24e-05	1.16e+02	1.50e-05	7.44e-06	0.00e+00
   207	1.52e-02	2.23e-05	1.16e+02	1.49e-05	7.42e-06	0.00e+00
   208	1.52e-02	2.23e-05	1.15e+02	1.49e-05	7.41e-06	0.00e+00
   209	1.52e-02	2.22e-05	1.15e+02	1.48e-05	7.39e-06	0.00e+00
   210	1.52e-02	2.22e-05	1.15e+02	1.48e-05	7.38e-06	0.00e+00
   211	1.52e-02	2.21e-05	1.15e+02	1.48e-05	7.36e-06	0.00e+00
   212	1.52e-02	2.21e-05	1.15e+02	1.47e-05	7.35e-06	0.00e+00
   213	1.52e-02	2.20e-05	1.15e+02	1.47e-05	7.33e-06	0.00e+00
   214	1.52e-02	2.20e-05	1.15e+02	1.47e-05	7.32e-06	0.00e+00
   215	1.52e-02	2.19e-05	1.15e+02	1.46e-05	7.30e-06	0.00e+00
   216	1.52e-02	2.19e-05	1.15e+02	1.46e-05	7.29e-06	0.00e+00
   217	1.52e-02	2.18e-05	1.15e+02	1.46e-05	7.27e-06	0.00e+00
   218	1.52e-02	2.18e-05	1.15e+02	1.45e-05	7.25e-06	0.00e+00
   219	1.52e-02	2.17e-05	1.15e+02	1.45e-05	7.24e-06	0.00e+00
   220	1.52e-02	2.17e-05	1.15e+02	1.45e-05	7.22e-06	0.00e+00
   221	1.52e-02	2.16e-05	1.15e+02	1.44e-05	7.20e-06	0.00e+00
   222	1.52e-02	2.16e-05	1.15e+02	1.44e-05	7.17e-06	0.00e+00
   223	1.52e-02	2.15e-05	1.15e+02	1.44e-05	7.14e-06	0.00e+00
   224	1.52e-02	2.14e-05	1.15e+02	1.43e-05	7.11e-06	0.00e+00
   225	1.52e-02	2.14e-05	1.15e+02	1.43e-05	7.09e-06	0.00e+00
   226	1.52e-02	2.13e-05	1.15e+02	1.43e-05	7.07e-06	0.00e+00
   227	1.52e-02	2.13e-05	1.15e+02	1.42e-05	7.05e-06	0.00e+00
   228	1.52e-02	2.12e-05	1.15e+02	1.42e-05	7.03e-06	0.00e+00
   229	1.51e-02	2.12e-05	1.15e+02	1.42e-05	7.02e-06	0.00e+00
   230	1.51e-02	2.12e-05	1.15e+02	1.42e-05	7.00e-06	0.00e+00
   231	1.51e-02	2.11e-05	1.15e+02	1.41e-05	6.98e-06	0.00e+00
   232	1.51e-02	2.11e-05	1.15e+02	1.41e-05	6.96e-06	0.00e+00
   233	1.51e-02	2.10e-05	1.15e+02	1.41e-05	6.95e-06	0.00e+00
   234	1.51e-02	2.10e-05	1.15e+02	1.40e-05	6.93e-06	0.00e+00
   235	1.51e-02	2.09e-05	1.15e+02	1.40e-05	6.91e-06	0.00e+00
   236	1.51e-02	2.09e-05	1.14e+02	1.40e-05	6.89e-06	0.00e+00
   237	1.51e-02	2.08e-05	1.14e+02	1.40e-05	6.88e-06	0.00e+00
   238	1.51e-02	2.08e-05	1.14e+02	1.39e-05	6.86e-06	0.00e+00
   239	1.51e-02	2.08e-05	1.14e+02	1.39e-05	6.84e-06	0.00e+00
   240	1.51e-02	2.07e-05	1.14e+02	1.39e-05	6.82e-06	0.00e+00
   241	1.51e-02	2.07e-05	1.14e+02	1.39e-05	6.80e-06	0.00e+00
   242	1.51e-02	2.06e-05	1.14e+02	1.39e-05	6.78e-06	0.00e+00
   243	1.51e-02	2.06e-05	1.14e+02	1.38e-05	6.76e-06	0.00e+00
   244	1.51e-02	2.10e-05	1.14e+02	1.38e-05	7.17e-06	0.00e+00
   245	1.51e-02	2.09e-05	1.14e+02	1.38e-05	7.14e-06	0.00e+00
   246	1.51e-02	2.09e-05	1.14e+02	1.38e-05	7.13e-06	0.00e+00
   247	1.51e-02	2.09e-05	1.14e+02	1.37e-05	7.13e-06	0.00e+00
   248	1.51e-02	2.08e-05	1.14e+02	1.37e-05	7.11e-06	0.00e+00
   249	1.51e-02	2.08e-05	1.14e+02	1.37e-05	7.11e-06	0.00e+00
   250	1.51e-02	2.08e-05	1.14e+02	1.37e-05	7.09e-06	0.00e+00
   251	1.51e-02	2.07e-05	1.14e+02	1.37e-05	7.08e-06	0.00e+00
   252	1.51e-02	2.02e-05	1.14e+02	1.36e-05	6.60e-06	0.00e+00
   253	1.51e-02	2.08e-05	1.14e+02	1.36e-05	7.16e-06	0.00e+00
   254	1.51e-02	2.06e-05	1.14e+02	1.36e-05	7.01e-06	0.00e+00
   255	1.51e-02	2.01e-05	1.14e+02	1.36e-05	6.54e-06	0.00e+00
   256	1.51e-02	2.07e-05	1.14e+02	1.36e-05	7.12e-06	0.00e+00
   257	1.51e-02	2.05e-05	1.14e+02	1.35e-05	6.95e-06	0.00e+00
   258	1.51e-02	2.00e-05	1.14e+02	1.35e-05	6.48e-06	0.00e+00
   259	1.51e-02	2.00e-05	1.14e+02	1.35e-05	6.45e-06	0.00e+00
   260	1.51e-02	2.06e-05	1.14e+02	1.35e-05	7.08e-06	0.00e+00
   261	1.51e-02	2.03e-05	1.14e+02	1.35e-05	6.87e-06	0.00e+00
   262	1.51e-02	1.99e-05	1.14e+02	1.35e-05	6.40e-06	0.00e+00
   263	1.51e-02	1.98e-05	1.14e+02	1.34e-05	6.37e-06	0.00e+00
   264	1.51e-02	1.98e-05	1.14e+02	1.34e-05	6.35e-06	0.00e+00
   265	1.51e-02	1.97e-05	1.14e+02	1.34e-05	6.33e-06	0.00e+00
   266	1.51e-02	2.04e-05	1.14e+02	1.34e-05	6.99e-06	0.00e+00
   267	1.51e-02	2.01e-05	1.14e+02	1.34e-05	6.75e-06	0.00e+00
   268	1.51e-02	1.96e-05	1.13e+02	1.34e-05	6.29e-06	0.00e+00
   269	1.51e-02	1.96e-05	1.13e+02	1.33e-05	6.25e-06	0.00e+00
   270	1.51e-02	1.96e-05	1.13e+02	1.33e-05	6.23e-06	0.00e+00
   271	1.51e-02	1.95e-05	1.13e+02	1.33e-05	6.22e-06	0.00e+00
   272	1.51e-02	1.95e-05	1.13e+02	1.33e-05	6.20e-06	0.00e+00
   273	1.51e-02	1.95e-05	1.13e+02	1.33e-05	6.18e-06	0.00e+00
   274	1.51e-02	1.94e-05	1.13e+02	1.33e-05	6.16e-06	0.00e+00
   275	1.51e-02	1.94e-05	1.13e+02	1.33e-05	6.14e-06	0.00e+00
   276	1.51e-02	1.94e-05	1.13e+02	1.32e-05	6.12e-06	0.00e+00
   277	1.50e-02	1.93e-05	1.13e+02	1.32e-05	6.10e-06	0.00e+00
   278	1.50e-02	1.93e-05	1.13e+02	1.32e-05	6.08e-06	0.00e+00
   279	1.50e-02	1.93e-05	1.13e+02	1.32e-05	6.06e-06	0.00e+00
   280	1.50e-02	1.92e-05	1.13e+02	1.32e-05	6.04e-06	0.00e+00
   281	1.50e-02	1.92e-05	1.13e+02	1.32e-05	6.02e-06	0.00e+00
   282	1.50e-02	1.92e-05	1.13e+02	1.32e-05	6.01e-06	0.00e+00
   283	1.50e-02	1.91e-05	1.13e+02	1.31e-05	5.99e-06	0.00e+00
   284	1.50e-02	1.91e-05	1.13e+02	1.31e-05	5.97e-06	0.00e+00
   285	1.50e-02	1.91e-05	1.13e+02	1.31e-05	5.95e-06	0.00e+00
   286	1.50e-02	1.90e-05	1.13e+02	1.31e-05	5.93e-06	0.00e+00
   287	1.50e-02	1.90e-05	1.13e+02	1.31e-05	5.91e-06	0.00e+00
   288	1.50e-02	1.90e-05	1.13e+02	1.31e-05	5.90e-06	0.00e+00
   289	1.50e-02	1.90e-05	1.13e+02	1.31e-05	5.88e-06	0.00e+00
   290	1.50e-02	1.89e-05	1.13e+02	1.31e-05	5.86e-06	0.00e+00
   291	1.50e-02	1.89e-05	1.13e+02	1.30e-05	5.84e-06	0.00e+00
   292	1.50e-02	1.89e-05	1.13e+02	1.30e-05	5.82e-06	0.00e+00
   293	1.50e-02	1.88e-05	1.13e+02	1.30e-05	5.80e-06	0.00e+00
   294	1.50e-02	1.88e-05	1.13e+02	1.30e-05	5.79e-06	0.00e+00
   295	1.50e-02	1.88e-05	1.13e+02	1.30e-05	5.77e-06	0.00e+00
   296	1.50e-02	1.87e-05	1.13e+02	1.30e-05	5.75e-06	0.00e+00
   297	1.50e-02	1.87e-05	1.13e+02	1.30e-05	5.73e-06	0.00e+00
   298	1.50e-02	1.87e-05	1.13e+02	1.30e-05	5.72e-06	0.00e+00
   299	1.50e-02	1.87e-05	1.13e+02	1.30e-05	5.70e-06	0.00e+00
   300	1.50e-02	1.86e-05	1.13e+02	1.29e-05	5.68e-06	0.00e+00
   301	1.50e-02	1.86e-05	1.13e+02	1.29e-05	5.66e-06	0.00e+00
   302	1.50e-02	1.86e-05	1.13e+02	1.29e-05	5.65e-06	0.00e+00
   303	1.50e-02	1.85e-05	1.12e+02	1.29e-05	5.63e-06	0.00e+00
   304	1.50e-02	1.85e-05	1.12e+02	1.29e-05	5.61e-06	0.00e+00
   305	1.50e-02	1.85e-05	1.12e+02	1.29e-05	5.60e-06	0.00e+00
   306	1.50e-02	1.85e-05	1.12e+02	1.29e-05	5.58e-06	0.00e+00
   307	1.50e-02	1.84e-05	1.12e+02	1.29e-05	5.56e-06	0.00e+00
   308	1.50e-02	1.84e-05	1.12e+02	1.29e-05	5.55e-06	0.00e+00
   309	1.50e-02	1.84e-05	1.12e+02	1.29e-05	5.53e-06	0.00e+00
   310	1.50e-02	1.84e-05	1.12e+02	1.28e-05	5.51e-06	0.00e+00
   311	1.50e-02	1.83e-05	1.12e+02	1.28e-05	5.50e-06	0.00e+00
   312	1.50e-02	1.83e-05	1.12e+02	1.28e-05	5.48e-06	0.00e+00
   313	1.50e-02	1.83e-05	1.12e+02	1.28e-05	5.46e-06	0.00e+00
   314	1.50e-02	1.83e-05	1.12e+02	1.28e-05	5.45e-06	0.00e+00
   315	1.50e-02	1.82e-05	1.12e+02	1.28e-05	5.43e-06	0.00e+00
   316	1.50e-02	1.82e-05	1.12e+02	1.28e-05	5.42e-06	0.00e+00
   317	1.50e-02	1.82e-05	1.12e+02	1.28e-05	5.40e-06	0.00e+00
   318	1.50e-02	1.82e-05	1.12e+02	1.28e-05	5.38e-06	0.00e+00
   319	1.50e-02	1.81e-05	1.12e+02	1.28e-05	5.37e-06	0.00e+00
   320	1.50e-02	1.81e-05	1.12e+02	1.28e-05	5.35e-06	0.00e+00
   321	1.50e-02	1.81e-05	1.12e+02	1.27e-05	5.34e-06	0.00e+00
   322	1.50e-02	1.81e-05	1.12e+02	1.27e-05	5.32e-06	0.00e+00
   323	1.50e-02	1.80e-05	1.12e+02	1.27e-05	5.31e-06	0.00e+00
   324	1.50e-02	1.80e-05	1.12e+02	1.27e-05	5.29e-06	0.00e+00
   325	1.50e-02	1.80e-05	1.12e+02	1.27e-05	5.28e-06	0.00e+00
   326	1.50e-02	1.80e-05	1.12e+02	1.27e-05	5.26e-06	0.00e+00
   327	1.50e-02	1.79e-05	1.12e+02	1.27e-05	5.25e-06	0.00e+00
   328	1.50e-02	1.79e-05	1.12e+02	1.27e-05	5.23e-06	0.00e+00
   329	1.50e-02	1.79e-05	1.12e+02	1.27e-05	5.22e-06	0.00e+00
   330	1.50e-02	1.79e-05	1.12e+02	1.27e-05	5.20e-06	0.00e+00
   331	1.49e-02	1.78e-05	1.12e+02	1.27e-05	5.19e-06	0.00e+00
   332	1.49e-02	1.78e-05	1.12e+02	1.27e-05	5.17e-06	0.00e+00
   333	1.49e-02	1.78e-05	1.12e+02	1.26e-05	5.16e-06	0.00e+00
   334	1.49e-02	1.78e-05	1.12e+02	1.26e-05	5.14e-06	0.00e+00
   335	1.49e-02	1.78e-05	1.12e+02	1.26e-05	5.13e-06	0.00e+00
   336	1.49e-02	1.77e-05	1.12e+02	1.26e-05	5.11e-06	0.00e+00
   337	1.49e-02	1.77e-05	1.12e+02	1.26e-05	5.10e-06	0.00e+00
   338	1.49e-02	1.77e-05	1.12e+02	1.26e-05	5.09e-06	0.00e+00
   339	1.49e-02	1.77e-05	1.11e+02	1.26e-05	5.07e-06	0.00e+00
   340	1.49e-02	1.76e-05	1.11e+02	1.26e-05	5.06e-06	0.00e+00
   341	1.49e-02	1.76e-05	1.11e+02	1.26e-05	5.04e-06	0.00e+00
   342	1.49e-02	1.76e-05	1.11e+02	1.26e-05	5.03e-06	0.00e+00
   343	1.49e-02	1.76e-05	1.11e+02	1.26e-05	5.02e-06	0.00e+00
   344	1.49e-02	1.76e-05	1.11e+02	1.26e-05	5.00e-06	0.00e+00
   345	1.49e-02	1.75e-05	1.11e+02	1.26e-05	4.99e-06	0.00e+00
   346	1.49e-02	1.75e-05	1.11e+02	1.25e-05	4.98e-06	0.00e+00
   347	1.49e-02	1.75e-05	1.11e+02	1.25e-05	4.96e-06	0.00e+00
   348	1.49e-02	1.75e-05	1.11e+02	1.25e-05	4.95e-06	0.00e+00
   349	1.49e-02	1.75e-05	1.11e+02	1.25e-05	4.94e-06	0.00e+00
   350	1.49e-02	1.74e-05	1.11e+02	1.25e-05	4.92e-06	0.00e+00
   351	1.49e-02	1.74e-05	1.11e+02	1.25e-05	4.91e-06	0.00e+00
   352	1.49e-02	1.74e-05	1.11e+02	1.25e-05	4.90e-06	0.00e+00
   353	1.49e-02	1.74e-05	1.11e+02	1.25e-05	4.89e-06	0.00e+00
   354	1.49e-02	1.74e-05	1.11e+02	1.25e-05	4.87e-06	0.00e+00
   355	1.49e-02	1.73e-05	1.11e+02	1.25e-05	4.86e-06	0.00e+00
   356	1.49e-02	1.73e-05	1.11e+02	1.25e-05	4.85e-06	0.00e+00
   357	1.49e-02	1.73e-05	1.11e+02	1.25e-05	4.83e-06	0.00e+00
   358	1.49e-02	1.73e-05	1.11e+02	1.25e-05	4.82e-06	0.00e+00
   359	1.49e-02	1.73e-05	1.11e+02	1.25e-05	4.81e-06	0.00e+00
   360	1.49e-02	1.72e-05	1.11e+02	1.24e-05	4.80e-06	0.00e+00
   361	1.49e-02	1.72e-05	1.11e+02	1.24e-05	4.79e-06	0.00e+00
   362	1.49e-02	1.72e-05	1.11e+02	1.24e-05	4.77e-06	0.00e+00
   363	1.49e-02	1.72e-05	1.11e+02	1.24e-05	4.76e-06	0.00e+00
   364	1.49e-02	1.72e-05	1.11e+02	1.24e-05	4.75e-06	0.00e+00
   365	1.49e-02	1.72e-05	1.11e+02	1.24e-05	4.74e-06	0.00e+00
   366	1.49e-02	1.71e-05	1.11e+02	1.24e-05	4.73e-06	0.00e+00
   367	1.49e-02	1.71e-05	1.11e+02	1.24e-05	4.71e-06	0.00e+00
   368	1.49e-02	1.71e-05	1.11e+02	1.24e-05	4.70e-06	0.00e+00
   369	1.49e-02	1.71e-05	1.11e+02	1.24e-05	4.69e-06	0.00e+00
   370	1.49e-02	1.71e-05	1.11e+02	1.24e-05	4.68e-06	0.00e+00
   371	1.49e-02	1.70e-05	1.11e+02	1.24e-05	4.67e-06	0.00e+00
   372	1.49e-02	1.70e-05	1.11e+02	1.24e-05	4.66e-06	0.00e+00
   373	1.49e-02	1.70e-05	1.11e+02	1.24e-05	4.64e-06	0.00e+00
   374	1.49e-02	1.70e-05	1.11e+02	1.24e-05	4.63e-06	0.00e+00
   375	1.49e-02	1.70e-05	1.11e+02	1.24e-05	4.62e-06	0.00e+00
   376	1.49e-02	1.70e-05	1.11e+02	1.23e-05	4.61e-06	0.00e+00
   377	1.49e-02	1.69e-05	1.11e+02	1.23e-05	4.60e-06	0.00e+00
   378	1.49e-02	1.69e-05	1.10e+02	1.23e-05	4.59e-06	0.00e+00
   379	1.49e-02	1.69e-05	1.10e+02	1.23e-05	4.58e-06	0.00e+00
   380	1.49e-02	1.69e-05	1.10e+02	1.23e-05	4.57e-06	0.00e+00
   381	1.49e-02	1.69e-05	1.10e+02	1.23e-05	4.55e-06	0.00e+00
   382	1.49e-02	1.69e-05	1.10e+02	1.23e-05	4.54e-06	0.00e+00
   383	1.49e-02	1.68e-05	1.10e+02	1.23e-05	4.53e-06	0.00e+00
   384	1.49e-02	1.68e-05	1.10e+02	1.23e-05	4.52e-06	0.00e+00
   385	1.49e-02	1.68e-05	1.10e+02	1.23e-05	4.51e-06	0.00e+00
   386	1.49e-02	1.68e-05	1.10e+02	1.23e-05	4.50e-06	0.00e+00
   387	1.49e-02	1.68e-05	1.10e+02	1.23e-05	4.49e-06	0.00e+00
   388	1.48e-02	1.68e-05	1.10e+02	1.23e-05	4.48e-06	0.00e+00
   389	1.48e-02	1.67e-05	1.10e+02	1.23e-05	4.47e-06	0.00e+00
   390	1.48e-02	1.67e-05	1.10e+02	1.23e-05	4.46e-06	0.00e+00
   391	1.48e-02	1.67e-05	1.10e+02	1.23e-05	4.45e-06	0.00e+00
   392	1.48e-02	1.67e-05	1.10e+02	1.23e-05	4.44e-06	0.00e+00
   393	1.48e-02	1.67e-05	1.10e+02	1.23e-05	4.43e-06	0.00e+00
   394	1.48e-02	1.67e-05	1.10e+02	1.22e-05	4.42e-06	0.00e+00
   395	1.48e-02	1.67e-05	1.10e+02	1.22e-05	4.41e-06	0.00e+00
   396	1.48e-02	1.66e-05	1.10e+02	1.22e-05	4.40e-06	0.00e+00
   397	1.48e-02	1.66e-05	1.10e+02	1.22e-05	4.39e-06	0.00e+00
   398	1.48e-02	1.66e-05	1.10e+02	1.22e-05	4.38e-06	0.00e+00
   399	1.48e-02	1.66e-05	1.10e+02	1.22e-05	4.37e-06	0.00e+00
   400	1.48e-02	1.66e-05	1.10e+02	1.22e-05	4.36e-06	0.00e+00
   401	1.48e-02	1.66e-05	1.10e+02	1.22e-05	4.35e-06	0.00e+00
   402	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.34e-06	0.00e+00
   403	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.34e-06	0.00e+00
   404	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.33e-06	0.00e+00
   405	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.32e-06	0.00e+00
   406	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.31e-06	0.00e+00
   407	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.30e-06	0.00e+00
   408	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.29e-06	0.00e+00
   409	1.48e-02	1.65e-05	1.10e+02	1.22e-05	4.28e-06	0.00e+00
   410	1.48e-02	1.64e-05	1.10e+02	1.22e-05	4.27e-06	0.00e+00
   411	1.48e-02	1.64e-05	1.10e+02	1.22e-05	4.26e-06	0.00e+00
   412	1.48e-02	1.64e-05	1.10e+02	1.22e-05	4.26e-06	0.00e+00
   413	1.48e-02	1.64e-05	1.10e+02	1.21e-05	4.25e-06	0.00e+00
   414	1.48e-02	1.64e-05	1.10e+02	1.21e-05	4.24e-06	0.00e+00
   415	1.48e-02	1.64e-05	1.10e+02	1.21e-05	4.23e-06	0.00e+00
   416	1.48e-02	1.64e-05	1.10e+02	1.21e-05	4.22e-06	0.00e+00
   417	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.21e-06	0.00e+00
   418	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.21e-06	0.00e+00
   419	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.20e-06	0.00e+00
   420	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.19e-06	0.00e+00
   421	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.18e-06	0.00e+00
   422	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.17e-06	0.00e+00
   423	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.17e-06	0.00e+00
   424	1.48e-02	1.63e-05	1.09e+02	1.21e-05	4.16e-06	0.00e+00
   425	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.15e-06	0.00e+00
   426	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.14e-06	0.00e+00
   427	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.14e-06	0.00e+00
   428	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.13e-06	0.00e+00
   429	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.12e-06	0.00e+00
   430	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.11e-06	0.00e+00
   431	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.11e-06	0.00e+00
   432	1.48e-02	1.62e-05	1.09e+02	1.21e-05	4.10e-06	0.00e+00
   433	1.48e-02	1.61e-05	1.09e+02	1.21e-05	4.09e-06	0.00e+00
   434	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.08e-06	0.00e+00
   435	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.08e-06	0.00e+00
   436	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.07e-06	0.00e+00
   437	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.06e-06	0.00e+00
   438	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.06e-06	0.00e+00
   439	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.05e-06	0.00e+00
   440	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.04e-06	0.00e+00
   441	1.48e-02	1.61e-05	1.09e+02	1.20e-05	4.04e-06	0.00e+00
   442	1.48e-02	1.60e-05	1.09e+02	1.20e-05	4.03e-06	0.00e+00
   443	1.48e-02	1.60e-05	1.09e+02	1.20e-05	4.02e-06	0.00e+00
   444	1.48e-02	1.60e-05	1.09e+02	1.20e-05	4.02e-06	0.00e+00
   445	1.48e-02	1.60e-05	1.09e+02	1.20e-05	4.01e-06	0.00e+00
   446	1.48e-02	1.60e-05	1.09e+02	1.20e-05	4.00e-06	0.00e+00
   447	1.48e-02	1.60e-05	1.09e+02	1.20e-05	4.00e-06	0.00e+00
   448	1.47e-02	1.60e-05	1.09e+02	1.20e-05	3.99e-06	0.00e+00
   449	1.47e-02	1.60e-05	1.09e+02	1.20e-05	3.98e-06	0.00e+00
   450	1.47e-02	1.60e-05	1.09e+02	1.20e-05	3.98e-06	0.00e+00
   451	1.47e-02	1.59e-05	1.09e+02	1.20e-05	3.97e-06	0.00e+00
   452	1.47e-02	1.59e-05	1.09e+02	1.20e-05	3.96e-06	0.00e+00
   453	1.47e-02	1.59e-05	1.09e+02	1.20e-05	3.96e-06	0.00e+00
   454	1.47e-02	1.59e-05	1.09e+02	1.20e-05	3.95e-06	0.00e+00
   455	1.47e-02	1.59e-05	1.09e+02	1.20e-05	3.95e-06	0.00e+00
   456	1.47e-02	1.59e-05	1.09e+02	1.20e-05	3.94e-06	0.00e+00
   457	1.47e-02	1.59e-05	1.09e+02	1.19e-05	3.93e-06	0.00e+00
   458	1.47e-02	1.59e-05	1.08e+02	1.19e-05	3.93e-06	0.00e+00
   459	1.47e-02	1.59e-05	1.08e+02	1.19e-05	3.92e-06	0.00e+00
   460	1.47e-02	1.59e-05	1.08e+02	1.19e-05	3.92e-06	0.00e+00
   461	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.91e-06	0.00e+00
   462	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.90e-06	0.00e+00
   463	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.90e-06	0.00e+00
   464	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.89e-06	0.00e+00
   465	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.89e-06	0.00e+00
   466	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.88e-06	0.00e+00
   467	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.88e-06	0.00e+00
   468	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.87e-06	0.00e+00
   469	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.87e-06	0.00e+00
   470	1.47e-02	1.58e-05	1.08e+02	1.19e-05	3.86e-06	0.00e+00
   471	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.86e-06	0.00e+00
   472	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.85e-06	0.00e+00
   473	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.84e-06	0.00e+00
   474	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.84e-06	0.00e+00
   475	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.83e-06	0.00e+00
   476	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.83e-06	0.00e+00
   477	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.82e-06	0.00e+00
   478	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.82e-06	0.00e+00
   479	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.81e-06	0.00e+00
   480	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.81e-06	0.00e+00
   481	1.47e-02	1.57e-05	1.08e+02	1.19e-05	3.80e-06	0.00e+00
   482	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.80e-06	0.00e+00
   483	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.79e-06	0.00e+00
   484	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.79e-06	0.00e+00
   485	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.79e-06	0.00e+00
   486	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.78e-06	0.00e+00
   487	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.78e-06	0.00e+00
   488	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.77e-06	0.00e+00
   489	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.77e-06	0.00e+00
   490	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.77e-06	0.00e+00
   491	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.78e-06	0.00e+00
   492	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.79e-06	0.00e+00
   493	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.80e-06	0.00e+00
   494	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.81e-06	0.00e+00
   495	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.82e-06	0.00e+00
   496	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.83e-06	0.00e+00
   497	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.84e-06	0.00e+00
   498	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.84e-06	0.00e+00
   499	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.84e-06	0.00e+00
   500	1.47e-02	1.56e-05	1.08e+02	1.18e-05	3.84e-06	0.00e+00
   501	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.83e-06	0.00e+00
   502	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.83e-06	0.00e+00
   503	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.83e-06	0.00e+00
   504	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.83e-06	0.00e+00
   505	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.83e-06	0.00e+00
   506	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.82e-06	0.00e+00
   507	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.82e-06	0.00e+00
   508	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.82e-06	0.00e+00
   509	1.47e-02	1.56e-05	1.07e+02	1.18e-05	3.82e-06	0.00e+00
   510	1.46e-02	1.56e-05	1.07e+02	1.18e-05	3.81e-06	0.00e+00
   511	1.46e-02	1.56e-05	1.07e+02	1.17e-05	3.81e-06	0.00e+00
   512	1.46e-02	1.56e-05	1.07e+02	1.17e-05	3.81e-06	0.00e+00
   513	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.81e-06	0.00e+00
   514	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.80e-06	0.00e+00
   515	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.80e-06	0.00e+00
   516	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.80e-06	0.00e+00
   517	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.80e-06	0.00e+00
   518	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.80e-06	0.00e+00
   519	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.79e-06	0.00e+00
   520	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.79e-06	0.00e+00
   521	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.79e-06	0.00e+00
   522	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.79e-06	0.00e+00
   523	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.78e-06	0.00e+00
   524	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.78e-06	0.00e+00
   525	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.78e-06	0.00e+00
   526	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.78e-06	0.00e+00
   527	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.78e-06	0.00e+00
   528	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.77e-06	0.00e+00
   529	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.77e-06	0.00e+00
   530	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.77e-06	0.00e+00
   531	1.46e-02	1.55e-05	1.07e+02	1.17e-05	3.77e-06	0.00e+00
   532	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.77e-06	0.00e+00
   533	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.76e-06	0.00e+00
   534	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.76e-06	0.00e+00
   535	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.76e-06	0.00e+00
   536	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.76e-06	0.00e+00
   537	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.75e-06	0.00e+00
   538	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.75e-06	0.00e+00
   539	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.75e-06	0.00e+00
   540	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.75e-06	0.00e+00
   541	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.75e-06	0.00e+00
   542	1.46e-02	1.54e-05	1.07e+02	1.17e-05	3.74e-06	0.00e+00
   543	1.46e-02	1.54e-05	1.07e+02	1.16e-05	3.74e-06	0.00e+00
   544	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.74e-06	0.00e+00
   545	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.74e-06	0.00e+00
   546	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.74e-06	0.00e+00
   547	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.73e-06	0.00e+00
   548	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.73e-06	0.00e+00
   549	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.73e-06	0.00e+00
   550	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.73e-06	0.00e+00
   551	1.46e-02	1.54e-05	1.06e+02	1.16e-05	3.73e-06	0.00e+00
   552	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.73e-06	0.00e+00
   553	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.72e-06	0.00e+00
   554	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.72e-06	0.00e+00
   555	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.72e-06	0.00e+00
   556	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.72e-06	0.00e+00
   557	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.72e-06	0.00e+00
   558	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.71e-06	0.00e+00
   559	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.71e-06	0.00e+00
   560	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.71e-06	0.00e+00
   561	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.71e-06	0.00e+00
   562	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.71e-06	0.00e+00
   563	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.70e-06	0.00e+00
   564	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.70e-06	0.00e+00
   565	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.70e-06	0.00e+00
   566	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.70e-06	0.00e+00
   567	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.70e-06	0.00e+00
   568	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.70e-06	0.00e+00
   569	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   570	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   571	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   572	1.46e-02	1.53e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   573	1.46e-02	1.52e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   574	1.45e-02	1.52e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   575	1.45e-02	1.52e-05	1.06e+02	1.16e-05	3.69e-06	0.00e+00
   576	1.45e-02	1.52e-05	1.06e+02	1.16e-05	3.68e-06	0.00e+00
   577	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.68e-06	0.00e+00
   578	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.68e-06	0.00e+00
   579	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.68e-06	0.00e+00
   580	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.68e-06	0.00e+00
   581	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.68e-06	0.00e+00
   582	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.68e-06	0.00e+00
   583	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.67e-06	0.00e+00
   584	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.67e-06	0.00e+00
   585	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.67e-06	0.00e+00
   586	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.67e-06	0.00e+00
   587	1.45e-02	1.52e-05	1.06e+02	1.15e-05	3.67e-06	0.00e+00
   588	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.67e-06	0.00e+00
   589	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.67e-06	0.00e+00
   590	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   591	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   592	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   593	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   594	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   595	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   596	1.45e-02	1.52e-05	1.05e+02	1.15e-05	3.66e-06	0.00e+00
   597	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.65e-06	0.00e+00
   598	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.65e-06	0.00e+00
   599	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.65e-06	0.00e+00
   600	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.65e-06	0.00e+00
   601	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.65e-06	0.00e+00
   602	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.65e-06	0.00e+00
   603	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   604	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   605	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   606	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   607	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   608	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   609	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.64e-06	0.00e+00
   610	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.63e-06	0.00e+00
   611	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.63e-06	0.00e+00
   612	1.45e-02	1.51e-05	1.05e+02	1.15e-05	3.63e-06	0.00e+00
   613	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.63e-06	0.00e+00
   614	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.63e-06	0.00e+00
   615	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.63e-06	0.00e+00
   616	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.63e-06	0.00e+00
   617	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.63e-06	0.00e+00
   618	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   619	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   620	1.45e-02	1.51e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   621	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   622	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   623	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   624	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.62e-06	0.00e+00
   625	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   626	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   627	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   628	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   629	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   630	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   631	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   632	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.61e-06	0.00e+00
   633	1.45e-02	1.50e-05	1.05e+02	1.14e-05	3.60e-06	0.00e+00
   634	1.45e-02	1.50e-05	1.04e+02	1.14e-05	3.60e-06	0.00e+00
   635	1.45e-02	1.50e-05	1.04e+02	1.14e-05	3.60e-06	0.00e+00
   636	1.45e-02	1.50e-05	1.04e+02	1.14e-05	3.60e-06	0.00e+00
   637	1.45e-02	1.50e-05	1.04e+02	1.14e-05	3.60e-06	0.00e+00
   638	1.45e-02	1.50e-05	1.04e+02	1.14e-05	3.60e-06	0.00e+00
   639	1.44e-02	1.50e-05	1.04e+02	1.14e-05	3.60e-06	0.00e+00
   640	1.44e-02	1.50e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   641	1.44e-02	1.50e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   642	1.44e-02	1.50e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   643	1.44e-02	1.50e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   644	1.44e-02	1.50e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   645	1.44e-02	1.49e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   646	1.44e-02	1.49e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   647	1.44e-02	1.49e-05	1.04e+02	1.14e-05	3.59e-06	0.00e+00
   648	1.44e-02	1.49e-05	1.04e+02	1.14e-05	3.58e-06	0.00e+00
   649	1.44e-02	1.49e-05	1.04e+02	1.14e-05	3.58e-06	0.00e+00
   650	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   651	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   652	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   653	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   654	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   655	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   656	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.58e-06	0.00e+00
   657	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   658	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   659	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   660	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   661	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   662	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   663	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   664	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.57e-06	0.00e+00
   665	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   666	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   667	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   668	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   669	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   670	1.44e-02	1.49e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   671	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   672	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   673	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.56e-06	0.00e+00
   674	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.55e-06	0.00e+00
   675	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.55e-06	0.00e+00
   676	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.55e-06	0.00e+00
   677	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.55e-06	0.00e+00
   678	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.55e-06	0.00e+00
   679	1.44e-02	1.48e-05	1.04e+02	1.13e-05	3.55e-06	0.00e+00
   680	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.55e-06	0.00e+00
   681	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.55e-06	0.00e+00
   682	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.54e-06	0.00e+00
   683	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.54e-06	0.00e+00
   684	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.54e-06	0.00e+00
   685	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.54e-06	0.00e+00
   686	1.44e-02	1.48e-05	1.03e+02	1.13e-05	3.54e-06	0.00e+00
   687	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.54e-06	0.00e+00
   688	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.54e-06	0.00e+00
   689	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.54e-06	0.00e+00
   690	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.54e-06	0.00e+00
   691	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   692	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   693	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   694	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   695	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   696	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   697	1.44e-02	1.48e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   698	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   699	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.53e-06	0.00e+00
   700	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   701	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   702	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   703	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   704	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   705	1.44e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   706	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   707	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   708	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   709	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.52e-06	0.00e+00
   710	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   711	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   712	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   713	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   714	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   715	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   716	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   717	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   718	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.51e-06	0.00e+00
   719	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   720	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   721	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   722	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   723	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   724	1.43e-02	1.47e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   725	1.43e-02	1.46e-05	1.03e+02	1.12e-05	3.50e-06	0.00e+00
   726	1.43e-02	1.46e-05	1.03e+02	1.11e-05	3.50e-06	0.00e+00
   727	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.50e-06	0.00e+00
   728	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   729	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   730	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   731	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   732	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   733	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   734	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   735	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   736	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   737	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.49e-06	0.00e+00
   738	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   739	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   740	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   741	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   742	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   743	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   744	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   745	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   746	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   747	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.48e-06	0.00e+00
   748	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   749	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   750	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   751	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   752	1.43e-02	1.46e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   753	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   754	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   755	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   756	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   757	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.47e-06	0.00e+00
   758	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   759	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   760	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   761	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   762	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   763	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   764	1.43e-02	1.45e-05	1.02e+02	1.11e-05	3.46e-06	0.00e+00
   765	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.46e-06	0.00e+00
   766	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.46e-06	0.00e+00
   767	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.46e-06	0.00e+00
   768	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   769	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   770	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   771	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   772	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   773	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   774	1.43e-02	1.45e-05	1.02e+02	1.10e-05	3.45e-06	0.00e+00
   775	1.42e-02	1.45e-05	1.01e+02	1.10e-05	3.45e-06	0.00e+00
   776	1.42e-02	1.45e-05	1.01e+02	1.10e-05	3.45e-06	0.00e+00
   777	1.42e-02	1.45e-05	1.01e+02	1.10e-05	3.44e-06	0.00e+00
   778	1.42e-02	1.45e-05	1.01e+02	1.10e-05	3.44e-06	0.00e+00
   779	1.42e-02	1.45e-05	1.01e+02	1.10e-05	3.44e-06	0.00e+00
   780	1.42e-02	1.45e-05	1.01e+02	1.10e-05	3.44e-06	0.00e+00
   781	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.44e-06	0.00e+00
   782	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.43e-06	0.00e+00
   783	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.43e-06	0.00e+00
   784	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.43e-06	0.00e+00
   785	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.42e-06	0.00e+00
   786	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.42e-06	0.00e+00
   787	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.42e-06	0.00e+00
   788	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.42e-06	0.00e+00
   789	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.42e-06	0.00e+00
   790	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   791	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   792	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   793	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   794	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   795	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   796	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   797	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   798	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   799	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.41e-06	0.00e+00
   800	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.40e-06	0.00e+00
   801	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.40e-06	0.00e+00
   802	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.40e-06	0.00e+00
   803	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.40e-06	0.00e+00
   804	1.42e-02	1.44e-05	1.01e+02	1.10e-05	3.40e-06	0.00e+00
   805	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.40e-06	0.00e+00
   806	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.40e-06	0.00e+00
   807	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.40e-06	0.00e+00
   808	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.40e-06	0.00e+00
   809	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.40e-06	0.00e+00
   810	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.40e-06	0.00e+00
   811	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   812	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   813	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   814	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   815	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   816	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   817	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   818	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   819	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   820	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   821	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.39e-06	0.00e+00
   822	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.38e-06	0.00e+00
   823	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.38e-06	0.00e+00
   824	1.42e-02	1.43e-05	1.01e+02	1.09e-05	3.38e-06	0.00e+00
   825	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   826	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   827	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   828	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   829	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   830	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   831	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   832	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   833	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.38e-06	0.00e+00
   834	1.42e-02	1.43e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   835	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   836	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   837	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   838	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   839	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   840	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   841	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   842	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   843	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   844	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   845	1.42e-02	1.42e-05	1.00e+02	1.09e-05	3.37e-06	0.00e+00
   846	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   847	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   848	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   849	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   850	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   851	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   852	1.41e-02	1.42e-05	1.00e+02	1.08e-05	3.36e-06	0.00e+00
   853	1.41e-02	1.42e-05	9.99e+01	1.08e-05	3.36e-06	0.00e+00
   854	1.41e-02	1.42e-05	9.99e+01	1.08e-05	3.36e-06	0.00e+00
   855	1.41e-02	1.42e-05	9.99e+01	1.08e-05	3.36e-06	0.00e+00
   856	1.41e-02	1.42e-05	9.99e+01	1.08e-05	3.36e-06	0.00e+00
   857	1.41e-02	1.42e-05	9.99e+01	1.08e-05	3.36e-06	0.00e+00
   858	1.41e-02	1.42e-05	9.98e+01	1.08e-05	3.36e-06	0.00e+00
   859	1.41e-02	1.42e-05	9.98e+01	1.08e-05	3.35e-06	0.00e+00
   860	1.41e-02	1.42e-05	9.98e+01	1.08e-05	3.35e-06	0.00e+00
   861	1.41e-02	1.42e-05	9.98e+01	1.08e-05	3.35e-06	0.00e+00
   862	1.41e-02	1.42e-05	9.98e+01	1.08e-05	3.35e-06	0.00e+00
   863	1.41e-02	1.42e-05	9.97e+01	1.08e-05	3.35e-06	0.00e+00
   864	1.41e-02	1.42e-05	9.97e+01	1.08e-05	3.35e-06	0.00e+00
   865	1.41e-02	1.42e-05	9.97e+01	1.08e-05	3.35e-06	0.00e+00
   866	1.41e-02	1.41e-05	9.97e+01	1.08e-05	3.35e-06	0.00e+00
   867	1.41e-02	1.41e-05	9.97e+01	1.08e-05	3.35e-06	0.00e+00
   868	1.41e-02	1.50e-05	9.96e+01	1.08e-05	4.17e-06	0.00e+00
   869	1.41e-02	1.46e-05	9.96e+01	1.08e-05	3.86e-06	0.00e+00
   870	1.41e-02	1.47e-05	9.96e+01	1.08e-05	3.95e-06	0.00e+00
   871	1.41e-02	1.47e-05	9.96e+01	1.08e-05	3.89e-06	0.00e+00
   872	1.41e-02	1.47e-05	9.96e+01	1.08e-05	3.93e-06	0.00e+00
   873	1.41e-02	1.47e-05	9.95e+01	1.08e-05	3.89e-06	0.00e+00
   874	1.41e-02	1.47e-05	9.95e+01	1.08e-05	3.93e-06	0.00e+00
   875	1.41e-02	1.47e-05	9.95e+01	1.08e-05	3.89e-06	0.00e+00
   876	1.41e-02	1.47e-05	9.95e+01	1.08e-05	3.93e-06	0.00e+00
   877	1.41e-02	1.47e-05	9.95e+01	1.08e-05	3.89e-06	0.00e+00
   878	1.41e-02	1.47e-05	9.94e+01	1.08e-05	3.92e-06	0.00e+00
   879	1.41e-02	1.47e-05	9.94e+01	1.08e-05	3.89e-06	0.00e+00
   880	1.41e-02	1.41e-05	9.94e+01	1.08e-05	3.37e-06	0.00e+00
   881	1.41e-02	1.49e-05	9.94e+01	1.08e-05	4.09e-06	0.00e+00
   882	1.41e-02	1.46e-05	9.94e+01	1.08e-05	3.85e-06	0.00e+00
   883	1.41e-02	1.41e-05	9.93e+01	1.08e-05	3.36e-06	0.00e+00
   884	1.41e-02	1.48e-05	9.93e+01	1.08e-05	4.09e-06	0.00e+00
   885	1.41e-02	1.46e-05	9.93e+01	1.08e-05	3.85e-06	0.00e+00
   886	1.41e-02	1.41e-05	9.93e+01	1.08e-05	3.36e-06	0.00e+00
   887	1.41e-02	1.41e-05	9.93e+01	1.08e-05	3.34e-06	0.00e+00
   888	1.41e-02	1.49e-05	9.92e+01	1.07e-05	4.13e-06	0.00e+00
   889	1.41e-02	1.46e-05	9.92e+01	1.07e-05	3.83e-06	0.00e+00
   890	1.41e-02	1.41e-05	9.92e+01	1.07e-05	3.36e-06	0.00e+00
   891	1.41e-02	1.41e-05	9.92e+01	1.07e-05	3.33e-06	0.00e+00
   892	1.41e-02	1.41e-05	9.92e+01	1.07e-05	3.33e-06	0.00e+00
   893	1.41e-02	1.41e-05	9.91e+01	1.07e-05	3.33e-06	0.00e+00
   894	1.41e-02	1.41e-05	9.91e+01	1.07e-05	3.33e-06	0.00e+00
   895	1.41e-02	1.41e-05	9.91e+01	1.07e-05	3.33e-06	0.00e+00
   896	1.41e-02	1.41e-05	9.91e+01	1.07e-05	3.33e-06	0.00e+00
   897	1.41e-02	1.41e-05	9.91e+01	1.07e-05	3.33e-06	0.00e+00
   898	1.41e-02	1.40e-05	9.91e+01	1.07e-05	3.32e-06	0.00e+00
   899	1.41e-02	1.40e-05	9.90e+01	1.07e-05	3.32e-06	0.00e+00
   900	1.41e-02	1.40e-05	9.90e+01	1.07e-05	3.32e-06	0.00e+00
   901	1.41e-02	1.40e-05	9.90e+01	1.07e-05	3.32e-06	0.00e+00
   902	1.41e-02	1.40e-05	9.90e+01	1.07e-05	3.32e-06	0.00e+00
   903	1.41e-02	1.40e-05	9.90e+01	1.07e-05	3.32e-06	0.00e+00
   904	1.41e-02	1.40e-05	9.89e+01	1.07e-05	3.32e-06	0.00e+00
   905	1.41e-02	1.40e-05	9.89e+01	1.07e-05	3.32e-06	0.00e+00
   906	1.41e-02	1.40e-05	9.89e+01	1.07e-05	3.32e-06	0.00e+00
   907	1.41e-02	1.40e-05	9.89e+01	1.07e-05	3.32e-06	0.00e+00
   908	1.41e-02	1.40e-05	9.89e+01	1.07e-05	3.32e-06	0.00e+00
   909	1.41e-02	1.40e-05	9.88e+01	1.07e-05	3.32e-06	0.00e+00
   910	1.41e-02	1.40e-05	9.88e+01	1.07e-05	3.31e-06	0.00e+00
   911	1.41e-02	1.40e-05	9.88e+01	1.07e-05	3.31e-06	0.00e+00
   912	1.41e-02	1.40e-05	9.88e+01	1.07e-05	3.31e-06	0.00e+00
   913	1.41e-02	1.40e-05	9.88e+01	1.07e-05	3.31e-06	0.00e+00
   914	1.41e-02	1.40e-05	9.87e+01	1.07e-05	3.31e-06	0.00e+00
   915	1.41e-02	1.40e-05	9.87e+01	1.07e-05	3.31e-06	0.00e+00
   916	1.41e-02	1.40e-05	9.87e+01	1.07e-05	3.31e-06	0.00e+00
   917	1.41e-02	1.40e-05	9.87e+01	1.07e-05	3.31e-06	0.00e+00
   918	1.40e-02	1.40e-05	9.87e+01	1.07e-05	3.31e-06	0.00e+00
   919	1.40e-02	1.40e-05	9.86e+01	1.07e-05	3.31e-06	0.00e+00
   920	1.40e-02	1.40e-05	9.86e+01	1.07e-05	3.31e-06	0.00e+00
   921	1.40e-02	1.40e-05	9.86e+01	1.07e-05	3.31e-06	0.00e+00
   922	1.40e-02	1.40e-05	9.86e+01	1.07e-05	3.30e-06	0.00e+00
   923	1.40e-02	1.40e-05	9.86e+01	1.07e-05	3.30e-06	0.00e+00
   924	1.40e-02	1.40e-05	9.86e+01	1.07e-05	3.30e-06	0.00e+00
   925	1.40e-02	1.40e-05	9.85e+01	1.07e-05	3.30e-06	0.00e+00
   926	1.40e-02	1.40e-05	9.85e+01	1.07e-05	3.30e-06	0.00e+00
   927	1.40e-02	1.40e-05	9.85e+01	1.07e-05	3.30e-06	0.00e+00
   928	1.40e-02	1.40e-05	9.85e+01	1.07e-05	3.30e-06	0.00e+00
   929	1.40e-02	1.40e-05	9.85e+01	1.07e-05	3.30e-06	0.00e+00
   930	1.40e-02	1.39e-05	9.84e+01	1.07e-05	3.30e-06	0.00e+00
   931	1.40e-02	1.39e-05	9.84e+01	1.06e-05	3.30e-06	0.00e+00
   932	1.40e-02	1.39e-05	9.84e+01	1.06e-05	3.30e-06	0.00e+00
   933	1.40e-02	1.39e-05	9.84e+01	1.06e-05	3.30e-06	0.00e+00
   934	1.40e-02	1.39e-05	9.84e+01	1.06e-05	3.29e-06	0.00e+00
   935	1.40e-02	1.39e-05	9.83e+01	1.06e-05	3.29e-06	0.00e+00
   936	1.40e-02	1.39e-05	9.83e+01	1.06e-05	3.29e-06	0.00e+00
   937	1.40e-02	1.39e-05	9.83e+01	1.06e-05	3.29e-06	0.00e+00
   938	1.40e-02	1.39e-05	9.83e+01	1.06e-05	3.29e-06	0.00e+00
   939	1.40e-02	1.39e-05	9.83e+01	1.06e-05	3.29e-06	0.00e+00
   940	1.40e-02	1.39e-05	9.82e+01	1.06e-05	3.29e-06	0.00e+00
   941	1.40e-02	1.39e-05	9.82e+01	1.06e-05	3.29e-06	0.00e+00
   942	1.40e-02	1.39e-05	9.82e+01	1.06e-05	3.29e-06	0.00e+00
   943	1.40e-02	1.39e-05	9.82e+01	1.06e-05	3.29e-06	0.00e+00
   944	1.40e-02	1.39e-05	9.82e+01	1.06e-05	3.29e-06	0.00e+00
   945	1.40e-02	1.39e-05	9.82e+01	1.06e-05	3.29e-06	0.00e+00
   946	1.40e-02	1.39e-05	9.81e+01	1.06e-05	3.28e-06	0.00e+00
   947	1.40e-02	1.39e-05	9.81e+01	1.06e-05	3.28e-06	0.00e+00
   948	1.40e-02	1.39e-05	9.81e+01	1.06e-05	3.28e-06	0.00e+00
   949	1.40e-02	1.39e-05	9.81e+01	1.06e-05	3.28e-06	0.00e+00
   950	1.40e-02	1.39e-05	9.81e+01	1.06e-05	3.28e-06	0.00e+00
   951	1.40e-02	1.39e-05	9.80e+01	1.06e-05	3.28e-06	0.00e+00
   952	1.40e-02	1.39e-05	9.80e+01	1.06e-05	3.28e-06	0.00e+00
   953	1.40e-02	1.39e-05	9.80e+01	1.06e-05	3.28e-06	0.00e+00
   954	1.40e-02	1.39e-05	9.80e+01	1.06e-05	3.28e-06	0.00e+00
   955	1.40e-02	1.39e-05	9.80e+01	1.06e-05	3.28e-06	0.00e+00
   956	1.40e-02	1.39e-05	9.79e+01	1.06e-05	3.28e-06	0.00e+00
   957	1.40e-02	1.39e-05	9.79e+01	1.06e-05	3.28e-06	0.00e+00
   958	1.40e-02	1.39e-05	9.79e+01	1.06e-05	3.27e-06	0.00e+00
   959	1.40e-02	1.39e-05	9.79e+01	1.06e-05	3.27e-06	0.00e+00
   960	1.40e-02	1.39e-05	9.79e+01	1.06e-05	3.27e-06	0.00e+00
   961	1.40e-02	1.39e-05	9.78e+01	1.06e-05	3.27e-06	0.00e+00
   962	1.40e-02	1.38e-05	9.78e+01	1.06e-05	3.27e-06	0.00e+00
   963	1.40e-02	1.38e-05	9.78e+01	1.06e-05	3.27e-06	0.00e+00
   964	1.40e-02	1.38e-05	9.78e+01	1.06e-05	3.27e-06	0.00e+00
   965	1.40e-02	1.38e-05	9.78e+01	1.06e-05	3.27e-06	0.00e+00
   966	1.40e-02	1.38e-05	9.78e+01	1.06e-05	3.27e-06	0.00e+00
   967	1.40e-02	1.38e-05	9.77e+01	1.06e-05	3.27e-06	0.00e+00
   968	1.40e-02	1.38e-05	9.77e+01	1.06e-05	3.27e-06	0.00e+00
   969	1.40e-02	1.38e-05	9.77e+01	1.06e-05	3.27e-06	0.00e+00
   970	1.40e-02	1.38e-05	9.77e+01	1.06e-05	3.27e-06	0.00e+00
   971	1.40e-02	1.38e-05	9.77e+01	1.06e-05	3.26e-06	0.00e+00
   972	1.40e-02	1.38e-05	9.76e+01	1.06e-05	3.26e-06	0.00e+00
   973	1.40e-02	1.38e-05	9.76e+01	1.06e-05	3.26e-06	0.00e+00
   974	1.40e-02	1.38e-05	9.76e+01	1.05e-05	3.26e-06	0.00e+00
   975	1.40e-02	1.38e-05	9.76e+01	1.05e-05	3.26e-06	0.00e+00
   976	1.40e-02	1.38e-05	9.76e+01	1.05e-05	3.26e-06	0.00e+00
   977	1.40e-02	1.38e-05	9.75e+01	1.05e-05	3.26e-06	0.00e+00
   978	1.40e-02	1.38e-05	9.75e+01	1.05e-05	3.26e-06	0.00e+00
   979	1.40e-02	1.38e-05	9.75e+01	1.05e-05	3.26e-06	0.00e+00
   980	1.40e-02	1.38e-05	9.75e+01	1.05e-05	3.26e-06	0.00e+00
   981	1.40e-02	1.38e-05	9.75e+01	1.05e-05	3.26e-06	0.00e+00
   982	1.40e-02	1.38e-05	9.75e+01	1.05e-05	3.26e-06	0.00e+00
   983	1.40e-02	1.38e-05	9.74e+01	1.05e-05	3.25e-06	0.00e+00
   984	1.40e-02	1.38e-05	9.74e+01	1.05e-05	3.25e-06	0.00e+00
   985	1.40e-02	1.38e-05	9.74e+01	1.05e-05	3.25e-06	0.00e+00
   986	1.40e-02	1.38e-05	9.74e+01	1.05e-05	3.25e-06	0.00e+00
   987	1.40e-02	1.38e-05	9.74e+01	1.05e-05	3.25e-06	0.00e+00
   988	1.40e-02	1.38e-05	9.73e+01	1.05e-05	3.25e-06	0.00e+00
   989	1.40e-02	1.38e-05	9.73e+01	1.05e-05	3.25e-06	0.00e+00
   990	1.40e-02	1.38e-05	9.73e+01	1.05e-05	3.25e-06	0.00e+00
   991	1.40e-02	1.38e-05	9.73e+01	1.05e-05	3.25e-06	0.00e+00
   992	1.39e-02	1.38e-05	9.73e+01	1.05e-05	3.25e-06	0.00e+00
   993	1.39e-02	1.38e-05	9.73e+01	1.05e-05	3.25e-06	0.00e+00
   994	1.39e-02	1.37e-05	9.72e+01	1.05e-05	3.25e-06	0.00e+00
   995	1.39e-02	1.37e-05	9.72e+01	1.05e-05	3.24e-06	0.00e+00
   996	1.39e-02	1.37e-05	9.72e+01	1.05e-05	3.24e-06	0.00e+00
   997	1.39e-02	1.37e-05	9.72e+01	1.05e-05	3.24e-06	0.00e+00
   998	1.39e-02	1.37e-05	9.72e+01	1.05e-05	3.24e-06	0.00e+00
   999	1.39e-02	1.37e-05	9.71e+01	1.05e-05	3.24e-06	0.00e+00
  1000	1.39e-02	1.37e-05	9.71e+01	1.05e-05	3.24e-06	0.00e+00
  1001	1.39e-02	1.37e-05	9.71e+01	1.05e-05	3.24e-06	0.00e+00
  1002	1.39e-02	1.37e-05	9.71e+01	1.05e-05	3.24e-06	0.00e+00
  1003	1.39e-02	1.37e-05	9.71e+01	1.05e-05	3.24e-06	0.00e+00
  1004	1.39e-02	1.37e-05	9.70e+01	1.05e-05	3.24e-06	0.00e+00
  1005	1.39e-02	1.37e-05	9.70e+01	1.05e-05	3.24e-06	0.00e+00
  1006	1.39e-02	1.37e-05	9.70e+01	1.05e-05	3.23e-06	0.00e+00
  1007	1.39e-02	1.37e-05	9.70e+01	1.05e-05	3.23e-06	0.00e+00
  1008	1.39e-02	1.37e-05	9.70e+01	1.05e-05	3.23e-06	0.00e+00
  1009	1.39e-02	1.37e-05	9.70e+01	1.05e-05	3.23e-06	0.00e+00
  1010	1.39e-02	1.37e-05	9.69e+01	1.05e-05	3.23e-06	0.00e+00
  1011	1.39e-02	1.37e-05	9.69e+01	1.05e-05	3.23e-06	0.00e+00
  1012	1.39e-02	1.37e-05	9.69e+01	1.05e-05	3.23e-06	0.00e+00
  1013	1.39e-02	1.37e-05	9.69e+01	1.05e-05	3.23e-06	0.00e+00
  1014	1.39e-02	1.37e-05	9.69e+01	1.05e-05	3.23e-06	0.00e+00
  1015	1.39e-02	1.37e-05	9.68e+01	1.05e-05	3.23e-06	0.00e+00
  1016	1.39e-02	1.37e-05	9.68e+01	1.05e-05	3.23e-06	0.00e+00
  1017	1.39e-02	1.37e-05	9.68e+01	1.05e-05	3.23e-06	0.00e+00
  1018	1.39e-02	1.37e-05	9.68e+01	1.05e-05	3.22e-06	0.00e+00
  1019	1.39e-02	1.37e-05	9.68e+01	1.04e-05	3.22e-06	0.00e+00
  1020	1.39e-02	1.37e-05	9.68e+01	1.04e-05	3.22e-06	0.00e+00
  1021	1.39e-02	1.37e-05	9.67e+01	1.04e-05	3.22e-06	0.00e+00
  1022	1.39e-02	1.37e-05	9.67e+01	1.04e-05	3.22e-06	0.00e+00
  1023	1.39e-02	1.37e-05	9.67e+01	1.04e-05	3.22e-06	0.00e+00
  1024	1.39e-02	1.37e-05	9.67e+01	1.04e-05	3.22e-06	0.00e+00
  1025	1.39e-02	1.37e-05	9.67e+01	1.04e-05	3.22e-06	0.00e+00
  1026	1.39e-02	1.37e-05	9.66e+01	1.04e-05	3.22e-06	0.00e+00
  1027	1.39e-02	1.36e-05	9.66e+01	1.04e-05	3.22e-06	0.00e+00
  1028	1.39e-02	1.36e-05	9.66e+01	1.04e-05	3.22e-06	0.00e+00
  1029	1.39e-02	1.36e-05	9.66e+01	1.04e-05	3.22e-06	0.00e+00
  1030	1.39e-02	1.36e-05	9.66e+01	1.04e-05	3.21e-06	0.00e+00
  1031	1.39e-02	1.36e-05	9.66e+01	1.04e-05	3.21e-06	0.00e+00
  1032	1.39e-02	1.36e-05	9.65e+01	1.04e-05	3.21e-06	0.00e+00
  1033	1.39e-02	1.36e-05	9.65e+01	1.04e-05	3.21e-06	0.00e+00
  1034	1.39e-02	1.36e-05	9.65e+01	1.04e-05	3.21e-06	0.00e+00
  1035	1.39e-02	1.36e-05	9.65e+01	1.04e-05	3.21e-06	0.00e+00
  1036	1.39e-02	1.36e-05	9.65e+01	1.04e-05	3.21e-06	0.00e+00
  1037	1.39e-02	1.36e-05	9.64e+01	1.04e-05	3.21e-06	0.00e+00
  1038	1.39e-02	1.36e-05	9.64e+01	1.04e-05	3.21e-06	0.00e+00
  1039	1.39e-02	1.36e-05	9.64e+01	1.04e-05	3.21e-06	0.00e+00
  1040	1.39e-02	1.36e-05	9.64e+01	1.04e-05	3.21e-06	0.00e+00
  1041	1.39e-02	1.36e-05	9.64e+01	1.04e-05	3.21e-06	0.00e+00
  1042	1.39e-02	1.36e-05	9.63e+01	1.04e-05	3.20e-06	0.00e+00
  1043	1.39e-02	1.36e-05	9.63e+01	1.04e-05	3.20e-06	0.00e+00
  1044	1.39e-02	1.36e-05	9.63e+01	1.04e-05	3.20e-06	0.00e+00
  1045	1.39e-02	1.36e-05	9.63e+01	1.04e-05	3.20e-06	0.00e+00
  1046	1.39e-02	1.36e-05	9.63e+01	1.04e-05	3.20e-06	0.00e+00
  1047	1.39e-02	1.36e-05	9.63e+01	1.04e-05	3.20e-06	0.00e+00
  1048	1.39e-02	1.36e-05	9.62e+01	1.04e-05	3.20e-06	0.00e+00
  1049	1.39e-02	1.36e-05	9.62e+01	1.04e-05	3.20e-06	0.00e+00
  1050	1.39e-02	1.36e-05	9.62e+01	1.04e-05	3.20e-06	0.00e+00
  1051	1.39e-02	1.36e-05	9.62e+01	1.04e-05	3.20e-06	0.00e+00
  1052	1.39e-02	1.36e-05	9.62e+01	1.04e-05	3.20e-06	0.00e+00
  1053	1.39e-02	1.36e-05	9.61e+01	1.04e-05	3.19e-06	0.00e+00
  1054	1.39e-02	1.36e-05	9.61e+01	1.04e-05	3.19e-06	0.00e+00
  1055	1.39e-02	1.36e-05	9.61e+01	1.04e-05	3.19e-06	0.00e+00
  1056	1.39e-02	1.36e-05	9.61e+01	1.04e-05	3.19e-06	0.00e+00
  1057	1.39e-02	1.36e-05	9.61e+01	1.04e-05	3.19e-06	0.00e+00
  1058	1.39e-02	1.36e-05	9.61e+01	1.04e-05	3.19e-06	0.00e+00
  1059	1.39e-02	1.36e-05	9.60e+01	1.04e-05	3.19e-06	0.00e+00
  1060	1.39e-02	1.35e-05	9.60e+01	1.04e-05	3.19e-06	0.00e+00
  1061	1.39e-02	1.35e-05	9.60e+01	1.04e-05	3.19e-06	0.00e+00
  1062	1.39e-02	1.35e-05	9.60e+01	1.04e-05	3.19e-06	0.00e+00
  1063	1.39e-02	1.35e-05	9.60e+01	1.04e-05	3.19e-06	0.00e+00
  1064	1.39e-02	1.35e-05	9.60e+01	1.04e-05	3.18e-06	0.00e+00
  1065	1.39e-02	1.35e-05	9.59e+01	1.03e-05	3.18e-06	0.00e+00
  1066	1.39e-02	1.35e-05	9.59e+01	1.03e-05	3.18e-06	0.00e+00
  1067	1.39e-02	1.35e-05	9.59e+01	1.03e-05	3.18e-06	0.00e+00
  1068	1.38e-02	1.35e-05	9.59e+01	1.03e-05	3.18e-06	0.00e+00
  1069	1.38e-02	1.35e-05	9.59e+01	1.03e-05	3.18e-06	0.00e+00
  1070	1.38e-02	1.35e-05	9.58e+01	1.03e-05	3.18e-06	0.00e+00
  1071	1.38e-02	1.35e-05	9.58e+01	1.03e-05	3.18e-06	0.00e+00
  1072	1.38e-02	1.35e-05	9.58e+01	1.03e-05	3.18e-06	0.00e+00
  1073	1.38e-02	1.35e-05	9.58e+01	1.03e-05	3.18e-06	0.00e+00
  1074	1.38e-02	1.35e-05	9.58e+01	1.03e-05	3.18e-06	0.00e+00
  1075	1.38e-02	1.35e-05	9.58e+01	1.03e-05	3.18e-06	0.00e+00
  1076	1.38e-02	1.35e-05	9.57e+01	1.03e-05	3.17e-06	0.00e+00
  1077	1.38e-02	1.35e-05	9.57e+01	1.03e-05	3.17e-06	0.00e+00
  1078	1.38e-02	1.35e-05	9.57e+01	1.03e-05	3.17e-06	0.00e+00
  1079	1.38e-02	1.35e-05	9.57e+01	1.03e-05	3.17e-06	0.00e+00
  1080	1.38e-02	1.35e-05	9.57e+01	1.03e-05	3.17e-06	0.00e+00
  1081	1.38e-02	1.35e-05	9.56e+01	1.03e-05	3.17e-06	0.00e+00
  1082	1.38e-02	1.35e-05	9.56e+01	1.03e-05	3.17e-06	0.00e+00
  1083	1.38e-02	1.35e-05	9.56e+01	1.03e-05	3.17e-06	0.00e+00
  1084	1.38e-02	1.35e-05	9.56e+01	1.03e-05	3.17e-06	0.00e+00
  1085	1.38e-02	1.35e-05	9.56e+01	1.03e-05	3.17e-06	0.00e+00
  1086	1.38e-02	1.35e-05	9.56e+01	1.03e-05	3.17e-06	0.00e+00
  1087	1.38e-02	1.35e-05	9.55e+01	1.03e-05	3.16e-06	0.00e+00
  1088	1.38e-02	1.35e-05	9.55e+01	1.03e-05	3.16e-06	0.00e+00
  1089	1.38e-02	1.35e-05	9.55e+01	1.03e-05	3.16e-06	0.00e+00
  1090	1.38e-02	1.35e-05	9.55e+01	1.03e-05	3.16e-06	0.00e+00
  1091	1.38e-02	1.35e-05	9.55e+01	1.03e-05	3.16e-06	0.00e+00
  1092	1.38e-02	1.35e-05	9.54e+01	1.03e-05	3.16e-06	0.00e+00
  1093	1.38e-02	1.34e-05	9.54e+01	1.03e-05	3.16e-06	0.00e+00
  1094	1.38e-02	1.34e-05	9.54e+01	1.03e-05	3.16e-06	0.00e+00
  1095	1.38e-02	1.34e-05	9.54e+01	1.03e-05	3.16e-06	0.00e+00
  1096	1.38e-02	1.34e-05	9.54e+01	1.03e-05	3.16e-06	0.00e+00
  1097	1.38e-02	1.34e-05	9.54e+01	1.03e-05	3.16e-06	0.00e+00
  1098	1.38e-02	1.34e-05	9.53e+01	1.03e-05	3.16e-06	0.00e+00
  1099	1.38e-02	1.34e-05	9.53e+01	1.03e-05	3.15e-06	0.00e+00
  1100	1.38e-02	1.34e-05	9.53e+01	1.03e-05	3.15e-06	0.00e+00
  1101	1.38e-02	1.34e-05	9.53e+01	1.03e-05	3.15e-06	0.00e+00
  1102	1.38e-02	1.34e-05	9.53e+01	1.03e-05	3.15e-06	0.00e+00
  1103	1.38e-02	1.34e-05	9.53e+01	1.03e-05	3.15e-06	0.00e+00
  1104	1.38e-02	1.34e-05	9.52e+01	1.03e-05	3.15e-06	0.00e+00
  1105	1.38e-02	1.34e-05	9.52e+01	1.03e-05	3.15e-06	0.00e+00
  1106	1.38e-02	1.34e-05	9.52e+01	1.03e-05	3.15e-06	0.00e+00
  1107	1.38e-02	1.34e-05	9.52e+01	1.03e-05	3.15e-06	0.00e+00
  1108	1.38e-02	1.34e-05	9.52e+01	1.03e-05	3.15e-06	0.00e+00
  1109	1.38e-02	1.34e-05	9.51e+01	1.03e-05	3.15e-06	0.00e+00
  1110	1.38e-02	1.34e-05	9.51e+01	1.03e-05	3.15e-06	0.00e+00
  1111	1.38e-02	1.34e-05	9.51e+01	1.02e-05	3.14e-06	0.00e+00
  1112	1.38e-02	1.34e-05	9.51e+01	1.02e-05	3.14e-06	0.00e+00
  1113	1.38e-02	1.34e-05	9.51e+01	1.02e-05	3.14e-06	0.00e+00
  1114	1.38e-02	1.34e-05	9.51e+01	1.02e-05	3.14e-06	0.00e+00
  1115	1.38e-02	1.34e-05	9.50e+01	1.02e-05	3.14e-06	0.00e+00
  1116	1.38e-02	1.34e-05	9.50e+01	1.02e-05	3.14e-06	0.00e+00
  1117	1.38e-02	1.34e-05	9.50e+01	1.02e-05	3.14e-06	0.00e+00
  1118	1.38e-02	1.34e-05	9.50e+01	1.02e-05	3.14e-06	0.00e+00
  1119	1.38e-02	1.34e-05	9.50e+01	1.02e-05	3.14e-06	0.00e+00
  1120	1.38e-02	1.34e-05	9.50e+01	1.02e-05	3.14e-06	0.00e+00
  1121	1.38e-02	1.34e-05	9.49e+01	1.02e-05	3.14e-06	0.00e+00
  1122	1.38e-02	1.34e-05	9.49e+01	1.02e-05	3.14e-06	0.00e+00
  1123	1.38e-02	1.34e-05	9.49e+01	1.02e-05	3.13e-06	0.00e+00
  1124	1.38e-02	1.34e-05	9.49e+01	1.02e-05	3.13e-06	0.00e+00
  1125	1.38e-02	1.34e-05	9.49e+01	1.02e-05	3.13e-06	0.00e+00
  1126	1.38e-02	1.33e-05	9.48e+01	1.02e-05	3.13e-06	0.00e+00
  1127	1.38e-02	1.33e-05	9.48e+01	1.02e-05	3.13e-06	0.00e+00
  1128	1.38e-02	1.33e-05	9.48e+01	1.02e-05	3.13e-06	0.00e+00
  1129	1.38e-02	1.33e-05	9.48e+01	1.02e-05	3.13e-06	0.00e+00
  1130	1.38e-02	1.33e-05	9.48e+01	1.02e-05	3.13e-06	0.00e+00
  1131	1.38e-02	1.33e-05	9.48e+01	1.02e-05	3.13e-06	0.00e+00
  1132	1.38e-02	1.33e-05	9.47e+01	1.02e-05	3.13e-06	0.00e+00
  1133	1.38e-02	1.33e-05	9.47e+01	1.02e-05	3.13e-06	0.00e+00
  1134	1.38e-02	1.33e-05	9.47e+01	1.02e-05	3.12e-06	0.00e+00
  1135	1.38e-02	1.33e-05	9.47e+01	1.02e-05	3.12e-06	0.00e+00
  1136	1.38e-02	1.33e-05	9.47e+01	1.02e-05	3.12e-06	0.00e+00
  1137	1.38e-02	1.33e-05	9.47e+01	1.02e-05	3.12e-06	0.00e+00
  1138	1.38e-02	1.33e-05	9.46e+01	1.02e-05	3.12e-06	0.00e+00
  1139	1.38e-02	1.33e-05	9.46e+01	1.02e-05	3.12e-06	0.00e+00
  1140	1.38e-02	1.33e-05	9.46e+01	1.02e-05	3.12e-06	0.00e+00
  1141	1.38e-02	1.33e-05	9.46e+01	1.02e-05	3.12e-06	0.00e+00
  1142	1.38e-02	1.33e-05	9.46e+01	1.02e-05	3.12e-06	0.00e+00
  1143	1.38e-02	1.33e-05	9.45e+01	1.02e-05	3.12e-06	0.00e+00
  1144	1.38e-02	1.33e-05	9.45e+01	1.02e-05	3.12e-06	0.00e+00
  1145	1.38e-02	1.33e-05	9.45e+01	1.02e-05	3.12e-06	0.00e+00
  1146	1.37e-02	1.33e-05	9.45e+01	1.02e-05	3.11e-06	0.00e+00
  1147	1.37e-02	1.33e-05	9.45e+01	1.02e-05	3.11e-06	0.00e+00
  1148	1.37e-02	1.33e-05	9.45e+01	1.02e-05	3.11e-06	0.00e+00
  1149	1.37e-02	1.33e-05	9.44e+01	1.02e-05	3.11e-06	0.00e+00
  1150	1.37e-02	1.33e-05	9.44e+01	1.02e-05	3.11e-06	0.00e+00
  1151	1.37e-02	1.33e-05	9.44e+01	1.02e-05	3.11e-06	0.00e+00
  1152	1.37e-02	1.33e-05	9.44e+01	1.02e-05	3.11e-06	0.00e+00
  1153	1.37e-02	1.33e-05	9.44e+01	1.02e-05	3.11e-06	0.00e+00
  1154	1.37e-02	1.33e-05	9.44e+01	1.02e-05	3.11e-06	0.00e+00
  1155	1.37e-02	1.33e-05	9.43e+01	1.02e-05	3.11e-06	0.00e+00
  1156	1.37e-02	1.33e-05	9.43e+01	1.02e-05	3.11e-06	0.00e+00
  1157	1.37e-02	1.33e-05	9.43e+01	1.02e-05	3.11e-06	0.00e+00
  1158	1.37e-02	1.33e-05	9.43e+01	1.02e-05	3.10e-06	0.00e+00
  1159	1.37e-02	1.33e-05	9.43e+01	1.01e-05	3.10e-06	0.00e+00
  1160	1.37e-02	1.33e-05	9.43e+01	1.01e-05	3.10e-06	0.00e+00
  1161	1.37e-02	1.32e-05	9.42e+01	1.01e-05	3.10e-06	0.00e+00
  1162	1.37e-02	1.32e-05	9.42e+01	1.01e-05	3.10e-06	0.00e+00
  1163	1.37e-02	1.32e-05	9.42e+01	1.01e-05	3.10e-06	0.00e+00
  1164	1.37e-02	1.32e-05	9.42e+01	1.01e-05	3.10e-06	0.00e+00
  1165	1.37e-02	1.32e-05	9.42e+01	1.01e-05	3.10e-06	0.00e+00
  1166	1.37e-02	1.32e-05	9.42e+01	1.01e-05	3.10e-06	0.00e+00
  1167	1.37e-02	1.32e-05	9.41e+01	1.01e-05	3.10e-06	0.00e+00
  1168	1.37e-02	1.32e-05	9.41e+01	1.01e-05	3.10e-06	0.00e+00
  1169	1.37e-02	1.32e-05	9.41e+01	1.01e-05	3.10e-06	0.00e+00
  1170	1.37e-02	1.32e-05	9.41e+01	1.01e-05	3.09e-06	0.00e+00
  1171	1.37e-02	1.32e-05	9.41e+01	1.01e-05	3.09e-06	0.00e+00
  1172	1.37e-02	1.32e-05	9.40e+01	1.01e-05	3.09e-06	0.00e+00
  1173	1.37e-02	1.32e-05	9.40e+01	1.01e-05	3.09e-06	0.00e+00
  1174	1.37e-02	1.32e-05	9.40e+01	1.01e-05	3.09e-06	0.00e+00
  1175	1.37e-02	1.32e-05	9.40e+01	1.01e-05	3.09e-06	0.00e+00
  1176	1.37e-02	1.35e-05	9.40e+01	1.01e-05	3.38e-06	0.00e+00
  1177	1.37e-02	1.32e-05	9.40e+01	1.01e-05	3.11e-06	0.00e+00
  1178	1.37e-02	1.32e-05	9.39e+01	1.01e-05	3.09e-06	0.00e+00
  1179	1.37e-02	1.32e-05	9.39e+01	1.01e-05	3.09e-06	0.00e+00
  1180	1.37e-02	1.32e-05	9.39e+01	1.01e-05	3.09e-06	0.00e+00
  1181	1.37e-02	1.32e-05	9.39e+01	1.01e-05	3.09e-06	0.00e+00
  1182	1.37e-02	1.32e-05	9.39e+01	1.01e-05	3.08e-06	0.00e+00
  1183	1.37e-02	1.34e-05	9.39e+01	1.01e-05	3.32e-06	0.00e+00
  1184	1.37e-02	1.32e-05	9.38e+01	1.01e-05	3.10e-06	0.00e+00
  1185	1.37e-02	1.32e-05	9.38e+01	1.01e-05	3.08e-06	0.00e+00
  1186	1.37e-02	1.32e-05	9.38e+01	1.01e-05	3.08e-06	0.00e+00
  1187	1.37e-02	1.32e-05	9.38e+01	1.01e-05	3.08e-06	0.00e+00
  1188	1.37e-02	1.32e-05	9.38e+01	1.01e-05	3.08e-06	0.00e+00
  1189	1.37e-02	1.32e-05	9.38e+01	1.01e-05	3.08e-06	0.00e+00
  1190	1.37e-02	1.32e-05	9.37e+01	1.01e-05	3.08e-06	0.00e+00
  1191	1.37e-02	1.32e-05	9.37e+01	1.01e-05	3.08e-06	0.00e+00
  1192	1.37e-02	1.32e-05	9.37e+01	1.01e-05	3.08e-06	0.00e+00
  1193	1.37e-02	1.32e-05	9.37e+01	1.01e-05	3.08e-06	0.00e+00
  1194	1.37e-02	1.32e-05	9.37e+01	1.01e-05	3.07e-06	0.00e+00
  1195	1.37e-02	1.31e-05	9.37e+01	1.01e-05	3.07e-06	0.00e+00
  1196	1.37e-02	1.31e-05	9.36e+01	1.01e-05	3.07e-06	0.00e+00
  1197	1.37e-02	1.31e-05	9.36e+01	1.01e-05	3.07e-06	0.00e+00
  1198	1.37e-02	1.31e-05	9.36e+01	1.01e-05	3.07e-06	0.00e+00
  1199	1.37e-02	1.31e-05	9.36e+01	1.01e-05	3.07e-06	0.00e+00
  1200	1.37e-02	1.31e-05	9.36e+01	1.01e-05	3.07e-06	0.00e+00
  1201	1.37e-02	1.31e-05	9.35e+01	1.01e-05	3.07e-06	0.00e+00
  1202	1.37e-02	1.31e-05	9.35e+01	1.01e-05	3.07e-06	0.00e+00
  1203	1.37e-02	1.31e-05	9.35e+01	1.01e-05	3.07e-06	0.00e+00
  1204	1.37e-02	1.31e-05	9.35e+01	1.01e-05	3.07e-06	0.00e+00
  1205	1.37e-02	1.31e-05	9.35e+01	1.01e-05	3.07e-06	0.00e+00
  1206	1.37e-02	1.31e-05	9.35e+01	1.01e-05	3.06e-06	0.00e+00
  1207	1.37e-02	1.31e-05	9.34e+01	1.01e-05	3.06e-06	0.00e+00
  1208	1.37e-02	1.31e-05	9.34e+01	1.00e-05	3.06e-06	0.00e+00
  1209	1.37e-02	1.31e-05	9.34e+01	1.00e-05	3.06e-06	0.00e+00
  1210	1.37e-02	1.31e-05	9.34e+01	1.00e-05	3.06e-06	0.00e+00
  1211	1.37e-02	1.31e-05	9.34e+01	1.00e-05	3.06e-06	0.00e+00
  1212	1.37e-02	1.31e-05	9.34e+01	1.00e-05	3.06e-06	0.00e+00
  1213	1.37e-02	1.31e-05	9.33e+01	1.00e-05	3.06e-06	0.00e+00
  1214	1.37e-02	1.31e-05	9.33e+01	1.00e-05	3.06e-06	0.00e+00
  1215	1.37e-02	1.31e-05	9.33e+01	1.00e-05	3.06e-06	0.00e+00
  1216	1.37e-02	1.31e-05	9.33e+01	1.00e-05	3.06e-06	0.00e+00
  1217	1.37e-02	1.31e-05	9.33e+01	1.00e-05	3.06e-06	0.00e+00
  1218	1.37e-02	1.31e-05	9.33e+01	1.00e-05	3.05e-06	0.00e+00
  1219	1.37e-02	1.31e-05	9.32e+01	1.00e-05	3.05e-06	0.00e+00
  1220	1.37e-02	1.31e-05	9.32e+01	1.00e-05	3.05e-06	0.00e+00
  1221	1.37e-02	1.31e-05	9.32e+01	1.00e-05	3.05e-06	0.00e+00
  1222	1.37e-02	1.31e-05	9.32e+01	1.00e-05	3.05e-06	0.00e+00
  1223	1.37e-02	1.31e-05	9.32e+01	1.00e-05	3.05e-06	0.00e+00
  1224	1.37e-02	1.31e-05	9.32e+01	1.00e-05	3.05e-06	0.00e+00
  1225	1.37e-02	1.31e-05	9.31e+01	1.00e-05	3.05e-06	0.00e+00
  1226	1.36e-02	1.31e-05	9.31e+01	1.00e-05	3.05e-06	0.00e+00
  1227	1.36e-02	1.31e-05	9.31e+01	1.00e-05	3.05e-06	0.00e+00
  1228	1.36e-02	1.31e-05	9.31e+01	1.00e-05	3.05e-06	0.00e+00
  1229	1.36e-02	1.31e-05	9.31e+01	1.00e-05	3.05e-06	0.00e+00
  1230	1.36e-02	1.30e-05	9.31e+01	1.00e-05	3.04e-06	0.00e+00
  1231	1.36e-02	1.30e-05	9.30e+01	1.00e-05	3.04e-06	0.00e+00
  1232	1.36e-02	1.30e-05	9.30e+01	1.00e-05	3.04e-06	0.00e+00
  1233	1.36e-02	1.30e-05	9.30e+01	1.00e-05	3.04e-06	0.00e+00
  1234	1.36e-02	1.30e-05	9.30e+01	1.00e-05	3.04e-06	0.00e+00
  1235	1.36e-02	1.34e-05	9.30e+01	9.99e-06	3.41e-06	0.00e+00
  1236	1.36e-02	1.31e-05	9.30e+01	9.99e-06	3.07e-06	0.00e+00
  1237	1.36e-02	1.30e-05	9.29e+01	9.99e-06	3.04e-06	0.00e+00
  1238	1.36e-02	1.30e-05	9.29e+01	9.99e-06	3.04e-06	0.00e+00
  1239	1.36e-02	1.30e-05	9.29e+01	9.99e-06	3.04e-06	0.00e+00
  1240	1.36e-02	1.30e-05	9.29e+01	9.98e-06	3.04e-06	0.00e+00
  1241	1.36e-02	1.30e-05	9.29e+01	9.98e-06	3.03e-06	0.00e+00
  1242	1.36e-02	1.30e-05	9.29e+01	9.98e-06	3.03e-06	0.00e+00
  1243	1.36e-02	1.30e-05	9.28e+01	9.98e-06	3.03e-06	0.00e+00
  1244	1.36e-02	1.30e-05	9.28e+01	9.98e-06	3.03e-06	0.00e+00
  1245	1.36e-02	1.30e-05	9.28e+01	9.97e-06	3.03e-06	0.00e+00
  1246	1.36e-02	1.30e-05	9.28e+01	9.97e-06	3.03e-06	0.00e+00
  1247	1.36e-02	1.33e-05	9.28e+01	9.97e-06	3.38e-06	0.00e+00
  1248	1.36e-02	1.32e-05	9.28e+01	9.97e-06	3.23e-06	0.00e+00
  1249	1.36e-02	1.30e-05	9.27e+01	9.97e-06	3.04e-06	0.00e+00
  1250	1.36e-02	1.33e-05	9.27e+01	9.96e-06	3.34e-06	0.00e+00
  1251	1.36e-02	1.32e-05	9.27e+01	9.96e-06	3.23e-06	0.00e+00
  1252	1.36e-02	1.30e-05	9.27e+01	9.96e-06	3.04e-06	0.00e+00
  1253	1.36e-02	1.33e-05	9.27e+01	9.96e-06	3.34e-06	0.00e+00
  1254	1.36e-02	1.30e-05	9.27e+01	9.96e-06	3.05e-06	0.00e+00
  1255	1.36e-02	1.30e-05	9.26e+01	9.95e-06	3.03e-06	0.00e+00
  1256	1.36e-02	1.30e-05	9.26e+01	9.95e-06	3.02e-06	0.00e+00
  1257	1.36e-02	1.30e-05	9.26e+01	9.95e-06	3.02e-06	0.00e+00
  1258	1.36e-02	1.30e-05	9.26e+01	9.95e-06	3.02e-06	0.00e+00
  1259	1.36e-02	1.30e-05	9.26e+01	9.95e-06	3.02e-06	0.00e+00
  1260	1.36e-02	1.30e-05	9.26e+01	9.94e-06	3.02e-06	0.00e+00
  1261	1.36e-02	1.30e-05	9.25e+01	9.94e-06	3.02e-06	0.00e+00
  1262	1.36e-02	1.30e-05	9.25e+01	9.94e-06	3.02e-06	0.00e+00
  1263	1.36e-02	1.30e-05	9.25e+01	9.94e-06	3.02e-06	0.00e+00
  1264	1.36e-02	1.30e-05	9.25e+01	9.94e-06	3.02e-06	0.00e+00
  1265	1.36e-02	1.30e-05	9.25e+01	9.93e-06	3.02e-06	0.00e+00
  1266	1.36e-02	1.29e-05	9.25e+01	9.93e-06	3.02e-06	0.00e+00
  1267	1.36e-02	1.29e-05	9.24e+01	9.93e-06	3.01e-06	0.00e+00
  1268	1.36e-02	1.29e-05	9.24e+01	9.93e-06	3.01e-06	0.00e+00
  1269	1.36e-02	1.29e-05	9.24e+01	9.93e-06	3.01e-06	0.00e+00
  1270	1.36e-02	1.29e-05	9.24e+01	9.92e-06	3.01e-06	0.00e+00
  1271	1.36e-02	1.29e-05	9.24e+01	9.92e-06	3.01e-06	0.00e+00
  1272	1.36e-02	1.29e-05	9.24e+01	9.92e-06	3.01e-06	0.00e+00
  1273	1.36e-02	1.29e-05	9.23e+01	9.92e-06	3.01e-06	0.00e+00
  1274	1.36e-02	1.29e-05	9.23e+01	9.92e-06	3.01e-06	0.00e+00
  1275	1.36e-02	1.29e-05	9.23e+01	9.92e-06	3.01e-06	0.00e+00
  1276	1.36e-02	1.29e-05	9.23e+01	9.91e-06	3.01e-06	0.00e+00
  1277	1.36e-02	1.29e-05	9.23e+01	9.91e-06	3.01e-06	0.00e+00
  1278	1.36e-02	1.29e-05	9.23e+01	9.91e-06	3.01e-06	0.00e+00
  1279	1.36e-02	1.29e-05	9.22e+01	9.91e-06	3.00e-06	0.00e+00
  1280	1.36e-02	1.29e-05	9.22e+01	9.91e-06	3.00e-06	0.00e+00
  1281	1.36e-02	1.29e-05	9.22e+01	9.90e-06	3.00e-06	0.00e+00
  1282	1.36e-02	1.29e-05	9.22e+01	9.90e-06	3.00e-06	0.00e+00
  1283	1.36e-02	1.29e-05	9.22e+01	9.90e-06	3.00e-06	0.00e+00
  1284	1.36e-02	1.29e-05	9.22e+01	9.90e-06	3.00e-06	0.00e+00
  1285	1.36e-02	1.29e-05	9.21e+01	9.90e-06	3.00e-06	0.00e+00
  1286	1.36e-02	1.29e-05	9.21e+01	9.89e-06	3.00e-06	0.00e+00
  1287	1.36e-02	1.33e-05	9.21e+01	9.89e-06	3.40e-06	0.00e+00
  1288	1.36e-02	1.31e-05	9.21e+01	9.89e-06	3.22e-06	0.00e+00
  1289	1.36e-02	1.31e-05	9.21e+01	9.89e-06	3.26e-06	0.00e+00
  1290	1.36e-02	1.31e-05	9.21e+01	9.89e-06	3.25e-06	0.00e+00
  1291	1.36e-02	1.31e-05	9.20e+01	9.88e-06	3.25e-06	0.00e+00
  1292	1.36e-02	1.31e-05	9.20e+01	9.88e-06	3.25e-06	0.00e+00
  1293	1.36e-02	1.31e-05	9.20e+01	9.88e-06	3.25e-06	0.00e+00
  1294	1.36e-02	1.31e-05	9.20e+01	9.88e-06	3.25e-06	0.00e+00
  1295	1.36e-02	1.31e-05	9.20e+01	9.88e-06	3.25e-06	0.00e+00
  1296	1.36e-02	1.29e-05	9.20e+01	9.87e-06	3.01e-06	0.00e+00
  1297	1.36e-02	1.32e-05	9.19e+01	9.87e-06	3.34e-06	0.00e+00
  1298	1.36e-02	1.31e-05	9.19e+01	9.87e-06	3.22e-06	0.00e+00
  1299	1.36e-02	1.29e-05	9.19e+01	9.87e-06	3.00e-06	0.00e+00
  1300	1.36e-02	1.29e-05	9.19e+01	9.87e-06	2.99e-06	0.00e+00
  1301	1.36e-02	1.32e-05	9.19e+01	9.86e-06	2.98e-06	0.00e+00
  1302	1.36e-02	1.31e-05	9.19e+01	9.86e-06	2.98e-06	0.00e+00
  1303	1.36e-02	1.29e-05	9.18e+01	9.86e-06	2.98e-06	0.00e+00
  1304	1.36e-02	1.32e-05	9.18e+01	9.86e-06	2.98e-06	0.00e+00
  1305	1.36e-02	1.31e-05	9.18e+01	9.86e-06	2.98e-06	0.00e+00
  1306	1.36e-02	1.29e-05	9.18e+01	9.85e-06	2.98e-06	0.00e+00
  1307	1.36e-02	1.28e-05	9.18e+01	9.85e-06	2.98e-06	0.00e+00
  1308	1.35e-02	1.28e-05	9.18e+01	9.85e-06	2.98e-06	0.00e+00
  1309	1.35e-02	1.28e-05	9.17e+01	9.85e-06	2.98e-06	0.00e+00
  1310	1.35e-02	1.28e-05	9.17e+01	9.85e-06	2.98e-06	0.00e+00
  1311	1.35e-02	1.28e-05	9.17e+01	9.84e-06	2.98e-06	0.00e+00
  1312	1.35e-02	1.28e-05	9.17e+01	9.84e-06	2.98e-06	0.00e+00
  1313	1.35e-02	1.28e-05	9.17e+01	9.84e-06	2.98e-06	0.00e+00
  1314	1.35e-02	1.28e-05	9.17e+01	9.84e-06	2.97e-06	0.00e+00
  1315	1.35e-02	1.28e-05	9.17e+01	9.84e-06	2.97e-06	0.00e+00
  1316	1.35e-02	1.28e-05	9.16e+01	9.83e-06	2.97e-06	0.00e+00
  1317	1.35e-02	1.28e-05	9.16e+01	9.83e-06	2.97e-06	0.00e+00
  1318	1.35e-02	1.28e-05	9.16e+01	9.83e-06	2.97e-06	0.00e+00
  1319	1.35e-02	1.28e-05	9.16e+01	9.83e-06	2.97e-06	0.00e+00
  1320	1.35e-02	1.28e-05	9.16e+01	9.83e-06	2.97e-06	0.00e+00
  1321	1.35e-02	1.28e-05	9.16e+01	9.83e-06	2.97e-06	0.00e+00
  1322	1.35e-02	1.28e-05	9.15e+01	9.82e-06	2.97e-06	0.00e+00
  1323	1.35e-02	1.28e-05	9.15e+01	9.82e-06	2.97e-06	0.00e+00
  1324	1.35e-02	1.28e-05	9.15e+01	9.82e-06	2.97e-06	0.00e+00
  1325	1.35e-02	1.28e-05	9.15e+01	9.82e-06	2.97e-06	0.00e+00
  1326	1.35e-02	1.28e-05	9.15e+01	9.82e-06	2.97e-06	0.00e+00
  1327	1.35e-02	1.28e-05	9.15e+01	9.81e-06	2.96e-06	0.00e+00
  1328	1.35e-02	1.28e-05	9.14e+01	9.81e-06	2.96e-06	0.00e+00
  1329	1.35e-02	1.28e-05	9.14e+01	9.81e-06	2.96e-06	0.00e+00
  1330	1.35e-02	1.28e-05	9.14e+01	9.81e-06	2.96e-06	0.00e+00
  1331	1.35e-02	1.28e-05	9.14e+01	9.81e-06	2.96e-06	0.00e+00
  1332	1.35e-02	1.28e-05	9.14e+01	9.80e-06	2.96e-06	0.00e+00
  1333	1.35e-02	1.28e-05	9.14e+01	9.80e-06	2.96e-06	0.00e+00
  1334	1.35e-02	1.28e-05	9.13e+01	9.80e-06	2.96e-06	0.00e+00
  1335	1.35e-02	1.28e-05	9.13e+01	9.80e-06	2.96e-06	0.00e+00
  1336	1.35e-02	1.28e-05	9.13e+01	9.80e-06	2.96e-06	0.00e+00
  1337	1.35e-02	1.28e-05	9.13e+01	9.79e-06	2.96e-06	0.00e+00
  1338	1.35e-02	1.27e-05	9.13e+01	9.79e-06	2.96e-06	0.00e+00
  1339	1.35e-02	1.27e-05	9.13e+01	9.79e-06	2.95e-06	0.00e+00
  1340	1.35e-02	1.27e-05	9.12e+01	9.79e-06	2.95e-06	0.00e+00
  1341	1.35e-02	1.27e-05	9.12e+01	9.79e-06	2.95e-06	0.00e+00
  1342	1.35e-02	1.27e-05	9.12e+01	9.78e-06	2.95e-06	0.00e+00
  1343	1.35e-02	1.27e-05	9.12e+01	9.78e-06	2.95e-06	0.00e+00
  1344	1.35e-02	1.27e-05	9.12e+01	9.78e-06	2.95e-06	0.00e+00
  1345	1.35e-02	1.27e-05	9.12e+01	9.78e-06	2.95e-06	0.00e+00
  1346	1.35e-02	1.27e-05	9.11e+01	9.78e-06	2.95e-06	0.00e+00
  1347	1.35e-02	1.27e-05	9.11e+01	9.78e-06	2.95e-06	0.00e+00
  1348	1.35e-02	1.27e-05	9.11e+01	9.77e-06	2.95e-06	0.00e+00
  1349	1.35e-02	1.27e-05	9.11e+01	9.77e-06	2.95e-06	0.00e+00
  1350	1.35e-02	1.27e-05	9.11e+01	9.77e-06	2.95e-06	0.00e+00
  1351	1.35e-02	1.27e-05	9.11e+01	9.77e-06	2.95e-06	0.00e+00
  1352	1.35e-02	1.27e-05	9.11e+01	9.77e-06	2.94e-06	0.00e+00
  1353	1.35e-02	1.27e-05	9.10e+01	9.76e-06	2.94e-06	0.00e+00
  1354	1.35e-02	1.27e-05	9.10e+01	9.76e-06	2.94e-06	0.00e+00
  1355	1.35e-02	1.27e-05	9.10e+01	9.76e-06	2.94e-06	0.00e+00
  1356	1.35e-02	1.27e-05	9.10e+01	9.76e-06	2.94e-06	0.00e+00
  1357	1.35e-02	1.27e-05	9.10e+01	9.76e-06	2.94e-06	0.00e+00
  1358	1.35e-02	1.27e-05	9.10e+01	9.75e-06	2.94e-06	0.00e+00
  1359	1.35e-02	1.27e-05	9.09e+01	9.75e-06	2.94e-06	0.00e+00
  1360	1.35e-02	1.27e-05	9.09e+01	9.75e-06	2.94e-06	0.00e+00
  1361	1.35e-02	1.27e-05	9.09e+01	9.75e-06	2.94e-06	0.00e+00
  1362	1.35e-02	1.27e-05	9.09e+01	9.75e-06	2.94e-06	0.00e+00
  1363	1.35e-02	1.27e-05	9.09e+01	9.74e-06	2.94e-06	0.00e+00
  1364	1.35e-02	1.27e-05	9.09e+01	9.74e-06	2.94e-06	0.00e+00
  1365	1.35e-02	1.27e-05	9.08e+01	9.74e-06	2.93e-06	0.00e+00
  1366	1.35e-02	1.27e-05	9.08e+01	9.74e-06	2.93e-06	0.00e+00
  1367	1.35e-02	1.27e-05	9.08e+01	9.74e-06	2.93e-06	0.00e+00
  1368	1.35e-02	1.27e-05	9.08e+01	9.74e-06	2.93e-06	0.00e+00
  1369	1.35e-02	1.27e-05	9.08e+01	9.73e-06	2.93e-06	0.00e+00
  1370	1.35e-02	1.27e-05	9.08e+01	9.73e-06	2.93e-06	0.00e+00
  1371	1.35e-02	1.27e-05	9.07e+01	9.73e-06	2.93e-06	0.00e+00
  1372	1.35e-02	1.27e-05	9.07e+01	9.73e-06	2.93e-06	0.00e+00
  1373	1.35e-02	1.27e-05	9.07e+01	9.73e-06	2.93e-06	0.00e+00
  1374	1.35e-02	1.27e-05	9.07e+01	9.72e-06	2.93e-06	0.00e+00
  1375	1.35e-02	1.26e-05	9.07e+01	9.72e-06	2.93e-06	0.00e+00
  1376	1.35e-02	1.26e-05	9.07e+01	9.72e-06	2.93e-06	0.00e+00
  1377	1.35e-02	1.26e-05	9.07e+01	9.72e-06	2.93e-06	0.00e+00
  1378	1.35e-02	1.26e-05	9.06e+01	9.72e-06	2.92e-06	0.00e+00
  1379	1.35e-02	1.26e-05	9.06e+01	9.71e-06	2.92e-06	0.00e+00
  1380	1.35e-02	1.26e-05	9.06e+01	9.71e-06	2.92e-06	0.00e+00
  1381	1.35e-02	1.26e-05	9.06e+01	9.71e-06	2.92e-06	0.00e+00
  1382	1.35e-02	1.26e-05	9.06e+01	9.71e-06	2.92e-06	0.00e+00
  1383	1.35e-02	1.26e-05	9.06e+01	9.71e-06	2.92e-06	0.00e+00
  1384	1.35e-02	1.26e-05	9.05e+01	9.71e-06	2.92e-06	0.00e+00
  1385	1.35e-02	1.26e-05	9.05e+01	9.70e-06	2.92e-06	0.00e+00
  1386	1.35e-02	1.26e-05	9.05e+01	9.70e-06	2.92e-06	0.00e+00
  1387	1.35e-02	1.26e-05	9.05e+01	9.70e-06	2.92e-06	0.00e+00
  1388	1.35e-02	1.26e-05	9.05e+01	9.70e-06	2.92e-06	0.00e+00
  1389	1.35e-02	1.26e-05	9.05e+01	9.70e-06	2.92e-06	0.00e+00
  1390	1.35e-02	1.26e-05	9.04e+01	9.69e-06	2.92e-06	0.00e+00
  1391	1.35e-02	1.26e-05	9.04e+01	9.69e-06	2.91e-06	0.00e+00
  1392	1.34e-02	1.26e-05	9.04e+01	9.69e-06	2.91e-06	0.00e+00
  1393	1.34e-02	1.26e-05	9.04e+01	9.69e-06	2.91e-06	0.00e+00
  1394	1.34e-02	1.26e-05	9.04e+01	9.69e-06	2.91e-06	0.00e+00
  1395	1.34e-02	1.26e-05	9.04e+01	9.68e-06	2.91e-06	0.00e+00
  1396	1.34e-02	1.26e-05	9.04e+01	9.68e-06	2.91e-06	0.00e+00
  1397	1.34e-02	1.26e-05	9.03e+01	9.68e-06	2.91e-06	0.00e+00
  1398	1.34e-02	1.26e-05	9.03e+01	9.68e-06	2.91e-06	0.00e+00
  1399	1.34e-02	1.26e-05	9.03e+01	9.68e-06	2.91e-06	0.00e+00
  1400	1.34e-02	1.26e-05	9.03e+01	9.68e-06	2.91e-06	0.00e+00
  1401	1.34e-02	1.26e-05	9.03e+01	9.67e-06	2.91e-06	0.00e+00
  1402	1.34e-02	1.26e-05	9.03e+01	9.67e-06	2.91e-06	0.00e+00
  1403	1.34e-02	1.26e-05	9.02e+01	9.67e-06	2.91e-06	0.00e+00
  1404	1.34e-02	1.26e-05	9.02e+01	9.67e-06	2.91e-06	0.00e+00
  1405	1.34e-02	1.26e-05	9.02e+01	9.67e-06	2.90e-06	0.00e+00
  1406	1.34e-02	1.26e-05	9.02e+01	9.66e-06	2.90e-06	0.00e+00
  1407	1.34e-02	1.26e-05	9.02e+01	9.66e-06	2.90e-06	0.00e+00
  1408	1.34e-02	1.26e-05	9.02e+01	9.66e-06	2.90e-06	0.00e+00
  1409	1.34e-02	1.26e-05	9.01e+01	9.66e-06	2.90e-06	0.00e+00
  1410	1.34e-02	1.26e-05	9.01e+01	9.66e-06	2.90e-06	0.00e+00
  1411	1.34e-02	1.26e-05	9.01e+01	9.65e-06	2.90e-06	0.00e+00
  1412	1.34e-02	1.26e-05	9.01e+01	9.65e-06	2.90e-06	0.00e+00
  1413	1.34e-02	1.25e-05	9.01e+01	9.65e-06	2.90e-06	0.00e+00
  1414	1.34e-02	1.25e-05	9.01e+01	9.65e-06	2.90e-06	0.00e+00
  1415	1.34e-02	1.25e-05	9.01e+01	9.65e-06	2.90e-06	0.00e+00
  1416	1.34e-02	1.25e-05	9.00e+01	9.65e-06	2.90e-06	0.00e+00
  1417	1.34e-02	1.25e-05	9.00e+01	9.64e-06	2.90e-06	0.00e+00
  1418	1.34e-02	1.25e-05	9.00e+01	9.64e-06	2.89e-06	0.00e+00
  1419	1.34e-02	1.25e-05	9.00e+01	9.64e-06	2.89e-06	0.00e+00
  1420	1.34e-02	1.25e-05	9.00e+01	9.64e-06	2.89e-06	0.00e+00
  1421	1.34e-02	1.25e-05	9.00e+01	9.64e-06	2.89e-06	0.00e+00
  1422	1.34e-02	1.25e-05	8.99e+01	9.63e-06	2.89e-06	0.00e+00
  1423	1.34e-02	1.25e-05	8.99e+01	9.63e-06	2.89e-06	0.00e+00
  1424	1.34e-02	1.25e-05	8.99e+01	9.63e-06	2.89e-06	0.00e+00
  1425	1.34e-02	1.25e-05	8.99e+01	9.63e-06	2.89e-06	0.00e+00
  1426	1.34e-02	1.25e-05	8.99e+01	9.63e-06	2.89e-06	0.00e+00
  1427	1.34e-02	1.25e-05	8.99e+01	9.63e-06	2.89e-06	0.00e+00
  1428	1.34e-02	1.25e-05	8.99e+01	9.62e-06	2.89e-06	0.00e+00
  1429	1.34e-02	1.25e-05	8.98e+01	9.62e-06	2.89e-06	0.00e+00
  1430	1.34e-02	1.25e-05	8.98e+01	9.62e-06	2.89e-06	0.00e+00
  1431	1.34e-02	1.25e-05	8.98e+01	9.62e-06	2.88e-06	0.00e+00
  1432	1.34e-02	1.25e-05	8.98e+01	9.62e-06	2.88e-06	0.00e+00
  1433	1.34e-02	1.25e-05	8.98e+01	9.61e-06	2.88e-06	0.00e+00
  1434	1.34e-02	1.25e-05	8.98e+01	9.61e-06	2.88e-06	0.00e+00
  1435	1.34e-02	1.25e-05	8.97e+01	9.61e-06	2.88e-06	0.00e+00
  1436	1.34e-02	1.25e-05	8.97e+01	9.61e-06	2.88e-06	0.00e+00
  1437	1.34e-02	1.25e-05	8.97e+01	9.61e-06	2.88e-06	0.00e+00
  1438	1.34e-02	1.25e-05	8.97e+01	9.61e-06	2.88e-06	0.00e+00
  1439	1.34e-02	1.25e-05	8.97e+01	9.60e-06	2.88e-06	0.00e+00
  1440	1.34e-02	1.25e-05	8.97e+01	9.60e-06	2.88e-06	0.00e+00
  1441	1.34e-02	1.25e-05	8.96e+01	9.60e-06	2.88e-06	0.00e+00
  1442	1.34e-02	1.25e-05	8.96e+01	9.60e-06	2.88e-06	0.00e+00
  1443	1.34e-02	1.25e-05	8.96e+01	9.60e-06	2.88e-06	0.00e+00
  1444	1.34e-02	1.25e-05	8.96e+01	9.59e-06	2.88e-06	0.00e+00
  1445	1.34e-02	1.25e-05	8.96e+01	9.59e-06	2.87e-06	0.00e+00
  1446	1.34e-02	1.25e-05	8.96e+01	9.59e-06	2.87e-06	0.00e+00
  1447	1.34e-02	1.25e-05	8.96e+01	9.59e-06	2.87e-06	0.00e+00
  1448	1.34e-02	1.25e-05	8.95e+01	9.59e-06	2.87e-06	0.00e+00
  1449	1.34e-02	1.25e-05	8.95e+01	9.58e-06	2.87e-06	0.00e+00
  1450	1.34e-02	1.25e-05	8.95e+01	9.58e-06	2.87e-06	0.00e+00
  1451	1.34e-02	1.25e-05	8.95e+01	9.58e-06	2.87e-06	0.00e+00
  1452	1.34e-02	1.24e-05	8.95e+01	9.58e-06	2.87e-06	0.00e+00
  1453	1.34e-02	1.24e-05	8.95e+01	9.58e-06	2.87e-06	0.00e+00
  1454	1.34e-02	1.24e-05	8.94e+01	9.58e-06	2.87e-06	0.00e+00
  1455	1.34e-02	1.24e-05	8.94e+01	9.57e-06	2.87e-06	0.00e+00
  1456	1.34e-02	1.24e-05	8.94e+01	9.57e-06	2.87e-06	0.00e+00
  1457	1.34e-02	1.24e-05	8.94e+01	9.57e-06	2.87e-06	0.00e+00
  1458	1.34e-02	1.24e-05	8.94e+01	9.57e-06	2.86e-06	0.00e+00
  1459	1.34e-02	1.24e-05	8.94e+01	9.57e-06	2.86e-06	0.00e+00
  1460	1.34e-02	1.24e-05	8.94e+01	9.56e-06	2.86e-06	0.00e+00
  1461	1.34e-02	1.24e-05	8.93e+01	9.56e-06	2.86e-06	0.00e+00
  1462	1.34e-02	1.24e-05	8.93e+01	9.56e-06	2.86e-06	0.00e+00
  1463	1.34e-02	1.24e-05	8.93e+01	9.56e-06	2.86e-06	0.00e+00
  1464	1.34e-02	1.24e-05	8.93e+01	9.56e-06	2.86e-06	0.00e+00
  1465	1.34e-02	1.24e-05	8.93e+01	9.56e-06	2.86e-06	0.00e+00
  1466	1.34e-02	1.24e-05	8.93e+01	9.55e-06	2.86e-06	0.00e+00
  1467	1.34e-02	1.24e-05	8.92e+01	9.55e-06	2.86e-06	0.00e+00
  1468	1.34e-02	1.24e-05	8.92e+01	9.55e-06	2.86e-06	0.00e+00
  1469	1.34e-02	1.24e-05	8.92e+01	9.55e-06	2.86e-06	0.00e+00
  1470	1.34e-02	1.24e-05	8.92e+01	9.55e-06	2.86e-06	0.00e+00
  1471	1.34e-02	1.24e-05	8.92e+01	9.54e-06	2.86e-06	0.00e+00
  1472	1.34e-02	1.24e-05	8.92e+01	9.54e-06	2.85e-06	0.00e+00
  1473	1.34e-02	1.24e-05	8.92e+01	9.54e-06	2.85e-06	0.00e+00
  1474	1.34e-02	1.24e-05	8.91e+01	9.54e-06	2.85e-06	0.00e+00
  1475	1.34e-02	1.24e-05	8.91e+01	9.54e-06	2.85e-06	0.00e+00
  1476	1.34e-02	1.24e-05	8.91e+01	9.54e-06	2.85e-06	0.00e+00
  1477	1.34e-02	1.24e-05	8.91e+01	9.53e-06	2.85e-06	0.00e+00
  1478	1.33e-02	1.24e-05	8.91e+01	9.53e-06	2.85e-06	0.00e+00
  1479	1.33e-02	1.24e-05	8.91e+01	9.53e-06	2.85e-06	0.00e+00
  1480	1.33e-02	1.24e-05	8.90e+01	9.53e-06	2.85e-06	0.00e+00
  1481	1.33e-02	1.24e-05	8.90e+01	9.53e-06	2.85e-06	0.00e+00
  1482	1.33e-02	1.24e-05	8.90e+01	9.53e-06	2.85e-06	0.00e+00
  1483	1.33e-02	1.24e-05	8.90e+01	9.52e-06	2.85e-06	0.00e+00
  1484	1.33e-02	1.24e-05	8.90e+01	9.52e-06	2.85e-06	0.00e+00
  1485	1.33e-02	1.24e-05	8.90e+01	9.52e-06	2.85e-06	0.00e+00
  1486	1.33e-02	1.24e-05	8.90e+01	9.52e-06	2.84e-06	0.00e+00
  1487	1.33e-02	1.24e-05	8.89e+01	9.52e-06	2.84e-06	0.00e+00
  1488	1.33e-02	1.24e-05	8.89e+01	9.51e-06	2.84e-06	0.00e+00
  1489	1.33e-02	1.24e-05	8.89e+01	9.51e-06	2.84e-06	0.00e+00
  1490	1.33e-02	1.24e-05	8.89e+01	9.51e-06	2.84e-06	0.00e+00
  1491	1.33e-02	1.23e-05	8.89e+01	9.51e-06	2.84e-06	0.00e+00
  1492	1.33e-02	1.23e-05	8.89e+01	9.51e-06	2.84e-06	0.00e+00
  1493	1.33e-02	1.23e-05	8.89e+01	9.51e-06	2.84e-06	0.00e+00
  1494	1.33e-02	1.23e-05	8.88e+01	9.50e-06	2.84e-06	0.00e+00
  1495	1.33e-02	1.23e-05	8.88e+01	9.50e-06	2.84e-06	0.00e+00
  1496	1.33e-02	1.23e-05	8.88e+01	9.50e-06	2.84e-06	0.00e+00
  1497	1.33e-02	1.23e-05	8.88e+01	9.50e-06	2.84e-06	0.00e+00
  1498	1.33e-02	1.23e-05	8.88e+01	9.50e-06	2.84e-06	0.00e+00
  1499	1.33e-02	1.23e-05	8.88e+01	9.49e-06	2.84e-06	0.00e+00
  1500	1.33e-02	1.23e-05	8.87e+01	9.49e-06	2.83e-06	0.00e+00
  1501	1.33e-02	1.26e-05	8.87e+01	9.49e-06	2.83e-06	0.00e+00
  1502	1.33e-02	1.25e-05	8.87e+01	9.49e-06	2.83e-06	0.00e+00
  1503	1.33e-02	1.23e-05	8.87e+01	9.49e-06	2.84e-06	0.00e+00
  1504	1.33e-02	1.23e-05	8.87e+01	9.49e-06	2.83e-06	0.00e+00
  1505	1.33e-02	1.23e-05	8.87e+01	9.48e-06	2.83e-06	0.00e+00
  1506	1.33e-02	1.26e-05	8.87e+01	9.48e-06	2.83e-06	0.00e+00
  1507	1.33e-02	1.25e-05	8.86e+01	9.48e-06	2.83e-06	0.00e+00
  1508	1.33e-02	1.23e-05	8.86e+01	9.48e-06	2.84e-06	0.00e+00
  1509	1.33e-02	1.23e-05	8.86e+01	9.48e-06	2.83e-06	0.00e+00
  1510	1.33e-02	1.26e-05	8.86e+01	9.47e-06	2.83e-06	0.00e+00
  1511	1.33e-02	1.25e-05	8.86e+01	9.47e-06	2.83e-06	0.00e+00
  1512	1.33e-02	1.23e-05	8.86e+01	9.47e-06	2.84e-06	0.00e+00
  1513	1.33e-02	1.23e-05	8.85e+01	9.47e-06	2.83e-06	0.00e+00
  1514	1.33e-02	1.26e-05	8.85e+01	9.47e-06	2.83e-06	0.00e+00
  1515	1.33e-02	1.25e-05	8.85e+01	9.47e-06	3.01e-06	0.00e+00
  1516	1.33e-02	1.23e-05	8.85e+01	9.46e-06	2.83e-06	0.00e+00
  1517	1.33e-02	1.26e-05	8.85e+01	9.46e-06	2.83e-06	0.00e+00
  1518	1.33e-02	1.25e-05	8.85e+01	9.46e-06	3.01e-06	0.00e+00
  1519	1.33e-02	1.23e-05	8.85e+01	9.46e-06	2.83e-06	0.00e+00
  1520	1.33e-02	1.26e-05	8.84e+01	9.46e-06	3.11e-06	0.00e+00
  1521	1.33e-02	1.25e-05	8.84e+01	9.46e-06	3.01e-06	0.00e+00
  1522	1.33e-02	1.23e-05	8.84e+01	9.45e-06	2.83e-06	0.00e+00
  1523	1.33e-02	1.26e-05	8.84e+01	9.45e-06	3.10e-06	0.00e+00
  1524	1.33e-02	1.25e-05	8.84e+01	9.45e-06	3.01e-06	0.00e+00
  1525	1.33e-02	1.23e-05	8.84e+01	9.45e-06	2.83e-06	0.00e+00
  1526	1.33e-02	1.25e-05	8.84e+01	9.45e-06	3.10e-06	0.00e+00
  1527	1.33e-02	1.25e-05	8.83e+01	9.44e-06	3.01e-06	0.00e+00
  1528	1.33e-02	1.23e-05	8.83e+01	9.44e-06	2.83e-06	0.00e+00
  1529	1.33e-02	1.25e-05	8.83e+01	9.44e-06	3.10e-06	0.00e+00
  1530	1.33e-02	1.24e-05	8.83e+01	9.44e-06	3.01e-06	0.00e+00
  1531	1.33e-02	1.23e-05	8.83e+01	9.44e-06	2.82e-06	0.00e+00
  1532	1.33e-02	1.25e-05	8.83e+01	9.44e-06	3.10e-06	0.00e+00
  1533	1.33e-02	1.24e-05	8.82e+01	9.43e-06	3.00e-06	0.00e+00
  1534	1.33e-02	1.23e-05	8.82e+01	9.43e-06	2.82e-06	0.00e+00
  1535	1.33e-02	1.25e-05	8.82e+01	9.43e-06	3.10e-06	0.00e+00
  1536	1.33e-02	1.24e-05	8.82e+01	9.43e-06	3.00e-06	0.00e+00
  1537	1.33e-02	1.22e-05	8.82e+01	9.43e-06	2.82e-06	0.00e+00
  1538	1.33e-02	1.25e-05	8.82e+01	9.43e-06	3.10e-06	0.00e+00
  1539	1.33e-02	1.24e-05	8.82e+01	9.42e-06	3.00e-06	0.00e+00
  1540	1.33e-02	1.22e-05	8.81e+01	9.42e-06	2.82e-06	0.00e+00
  1541	1.33e-02	1.25e-05	8.81e+01	9.42e-06	3.09e-06	0.00e+00
  1542	1.33e-02	1.24e-05	8.81e+01	9.42e-06	3.00e-06	0.00e+00
  1543	1.33e-02	1.22e-05	8.81e+01	9.42e-06	2.82e-06	0.00e+00
  1544	1.33e-02	1.25e-05	8.81e+01	9.41e-06	3.09e-06	0.00e+00
  1545	1.33e-02	1.24e-05	8.81e+01	9.41e-06	3.00e-06	0.00e+00
  1546	1.33e-02	1.22e-05	8.81e+01	9.41e-06	2.81e-06	0.00e+00
  1547	1.33e-02	1.25e-05	8.80e+01	9.41e-06	3.09e-06	0.00e+00
  1548	1.33e-02	1.24e-05	8.80e+01	9.41e-06	3.00e-06	0.00e+00
  1549	1.33e-02	1.22e-05	8.80e+01	9.41e-06	2.81e-06	0.00e+00
  1550	1.33e-02	1.25e-05	8.80e+01	9.40e-06	3.09e-06	0.00e+00
  1551	1.33e-02	1.24e-05	8.80e+01	9.40e-06	3.00e-06	0.00e+00
  1552	1.33e-02	1.24e-05	8.80e+01	9.40e-06	3.01e-06	0.00e+00
  1553	1.33e-02	1.25e-05	8.79e+01	9.40e-06	3.08e-06	0.00e+00
  1554	1.33e-02	1.25e-05	8.79e+01	9.40e-06	3.07e-06	0.00e+00
  1555	1.33e-02	1.25e-05	8.79e+01	9.40e-06	3.07e-06	0.00e+00
  1556	1.33e-02	1.25e-05	8.79e+01	9.39e-06	3.07e-06	0.00e+00
  1557	1.33e-02	1.25e-05	8.79e+01	9.39e-06	3.07e-06	0.00e+00
  1558	1.33e-02	1.25e-05	8.79e+01	9.39e-06	3.07e-06	0.00e+00
  1559	1.33e-02	1.25e-05	8.79e+01	9.39e-06	3.07e-06	0.00e+00
  1560	1.33e-02	1.25e-05	8.78e+01	9.39e-06	3.07e-06	0.00e+00
  1561	1.33e-02	1.25e-05	8.78e+01	9.39e-06	3.07e-06	0.00e+00
  1562	1.33e-02	1.24e-05	8.78e+01	9.38e-06	3.07e-06	0.00e+00
  1563	1.33e-02	1.24e-05	8.78e+01	9.38e-06	3.07e-06	0.00e+00
  1564	1.33e-02	1.24e-05	8.78e+01	9.38e-06	3.07e-06	0.00e+00
  1565	1.33e-02	1.24e-05	8.78e+01	9.38e-06	3.06e-06	0.00e+00
  1566	1.32e-02	1.24e-05	8.78e+01	9.38e-06	3.07e-06	0.00e+00
  1567	1.32e-02	1.24e-05	8.77e+01	9.37e-06	3.06e-06	0.00e+00
  1568	1.32e-02	1.24e-05	8.77e+01	9.37e-06	3.06e-06	0.00e+00
  1569	1.32e-02	1.24e-05	8.77e+01	9.37e-06	3.06e-06	0.00e+00
  1570	1.32e-02	1.24e-05	8.77e+01	9.37e-06	3.06e-06	0.00e+00
  1571	1.32e-02	1.24e-05	8.77e+01	9.37e-06	3.06e-06	0.00e+00
  1572	1.32e-02	1.24e-05	8.77e+01	9.37e-06	3.06e-06	0.00e+00
  1573	1.32e-02	1.24e-05	8.77e+01	9.36e-06	3.06e-06	0.00e+00
  1574	1.32e-02	1.24e-05	8.76e+01	9.36e-06	3.06e-06	0.00e+00
  1575	1.32e-02	1.24e-05	8.76e+01	9.36e-06	3.06e-06	0.00e+00
  1576	1.32e-02	1.24e-05	8.76e+01	9.36e-06	3.06e-06	0.00e+00
  1577	1.32e-02	1.24e-05	8.76e+01	9.36e-06	3.06e-06	0.00e+00
  1578	1.32e-02	1.24e-05	8.76e+01	9.36e-06	3.06e-06	0.00e+00
  1579	1.32e-02	1.24e-05	8.76e+01	9.35e-06	3.06e-06	0.00e+00
  1580	1.32e-02	1.24e-05	8.75e+01	9.35e-06	3.06e-06	0.00e+00
  1581	1.32e-02	1.24e-05	8.75e+01	9.35e-06	3.06e-06	0.00e+00
  1582	1.32e-02	1.24e-05	8.75e+01	9.35e-06	3.06e-06	0.00e+00
  1583	1.32e-02	1.24e-05	8.75e+01	9.35e-06	3.06e-06	0.00e+00
  1584	1.32e-02	1.24e-05	8.75e+01	9.35e-06	3.06e-06	0.00e+00
  1585	1.32e-02	1.24e-05	8.75e+01	9.34e-06	3.06e-06	0.00e+00
  1586	1.32e-02	1.24e-05	8.75e+01	9.34e-06	3.06e-06	0.00e+00
  1587	1.32e-02	1.24e-05	8.74e+01	9.34e-06	3.06e-06	0.00e+00
  1588	1.32e-02	1.24e-05	8.74e+01	9.34e-06	3.06e-06	0.00e+00
  1589	1.32e-02	1.24e-05	8.74e+01	9.34e-06	3.06e-06	0.00e+00
  1590	1.32e-02	1.24e-05	8.74e+01	9.33e-06	3.06e-06	0.00e+00
  1591	1.32e-02	1.24e-05	8.74e+01	9.33e-06	3.06e-06	0.00e+00
  1592	1.32e-02	1.24e-05	8.74e+01	9.33e-06	3.06e-06	0.00e+00
  1593	1.32e-02	1.24e-05	8.74e+01	9.33e-06	3.06e-06	0.00e+00
  1594	1.32e-02	1.24e-05	8.73e+01	9.33e-06	3.06e-06	0.00e+00
  1595	1.32e-02	1.24e-05	8.73e+01	9.33e-06	3.06e-06	0.00e+00
  1596	1.32e-02	1.24e-05	8.73e+01	9.32e-06	3.06e-06	0.00e+00
  1597	1.32e-02	1.21e-05	8.73e+01	9.32e-06	2.79e-06	0.00e+00
  1598	1.32e-02	1.25e-05	8.73e+01	9.32e-06	3.14e-06	0.00e+00
  1599	1.32e-02	1.24e-05	8.73e+01	9.32e-06	3.04e-06	0.00e+00
  1600	1.32e-02	1.24e-05	8.73e+01	9.32e-06	2.78e-06	0.00e+00
  1601	1.32e-02	1.24e-05	8.72e+01	9.32e-06	2.78e-06	0.00e+00
  1602	1.32e-02	1.21e-05	8.72e+01	9.31e-06	2.78e-06	0.00e+00
  1603	1.32e-02	1.24e-05	8.72e+01	9.31e-06	2.78e-06	0.00e+00
  1604	1.32e-02	1.23e-05	8.72e+01	9.31e-06	2.78e-06	0.00e+00
  1605	1.32e-02	1.24e-05	8.72e+01	9.31e-06	2.78e-06	0.00e+00
  1606	1.32e-02	1.24e-05	8.72e+01	9.31e-06	2.78e-06	0.00e+00
  1607	1.32e-02	1.21e-05	8.72e+01	9.31e-06	2.78e-06	0.00e+00
  1608	1.32e-02	1.24e-05	8.71e+01	9.30e-06	3.13e-06	0.00e+00
  1609	1.32e-02	1.23e-05	8.71e+01	9.30e-06	3.04e-06	0.00e+00
  1610	1.32e-02	1.24e-05	8.71e+01	9.30e-06	3.06e-06	0.00e+00
  1611	1.32e-02	1.24e-05	8.71e+01	9.30e-06	3.05e-06	0.00e+00
  1612	1.32e-02	1.21e-05	8.71e+01	9.30e-06	2.78e-06	0.00e+00
  1613	1.32e-02	1.24e-05	8.71e+01	9.30e-06	3.13e-06	0.00e+00
  1614	1.32e-02	1.23e-05	8.71e+01	9.29e-06	3.04e-06	0.00e+00
  1615	1.32e-02	1.24e-05	8.70e+01	9.29e-06	3.06e-06	0.00e+00
  1616	1.32e-02	1.23e-05	8.70e+01	9.29e-06	3.05e-06	0.00e+00
  1617	1.32e-02	1.21e-05	8.70e+01	9.29e-06	2.77e-06	0.00e+00
  1618	1.32e-02	1.24e-05	8.70e+01	9.29e-06	3.13e-06	0.00e+00
  1619	1.32e-02	1.23e-05	8.70e+01	9.29e-06	3.03e-06	0.00e+00
  1620	1.32e-02	1.23e-05	8.70e+01	9.28e-06	3.06e-06	0.00e+00
  1621	1.32e-02	1.23e-05	8.69e+01	9.28e-06	3.05e-06	0.00e+00
  1622	1.32e-02	1.20e-05	8.69e+01	9.28e-06	2.77e-06	0.00e+00
  1623	1.32e-02	1.24e-05	8.69e+01	9.28e-06	3.13e-06	0.00e+00
  1624	1.32e-02	1.23e-05	8.69e+01	9.28e-06	3.03e-06	0.00e+00
  1625	1.32e-02	1.20e-05	8.69e+01	9.28e-06	2.76e-06	0.00e+00
  1626	1.32e-02	1.24e-05	8.69e+01	9.27e-06	3.14e-06	0.00e+00
  1627	1.32e-02	1.23e-05	8.69e+01	9.27e-06	3.03e-06	0.00e+00
  1628	1.32e-02	1.20e-05	8.68e+01	9.27e-06	2.76e-06	0.00e+00
  1629	1.32e-02	1.24e-05	8.68e+01	9.27e-06	3.14e-06	0.00e+00
  1630	1.32e-02	1.23e-05	8.68e+01	9.27e-06	3.03e-06	0.00e+00
  1631	1.32e-02	1.20e-05	8.68e+01	9.26e-06	2.76e-06	0.00e+00
  1632	1.32e-02	1.24e-05	8.68e+01	9.26e-06	3.14e-06	0.00e+00
  1633	1.32e-02	1.23e-05	8.68e+01	9.26e-06	3.03e-06	0.00e+00
  1634	1.32e-02	1.20e-05	8.68e+01	9.26e-06	2.76e-06	0.00e+00
  1635	1.32e-02	1.24e-05	8.67e+01	9.26e-06	3.14e-06	0.00e+00
  1636	1.32e-02	1.23e-05	8.67e+01	9.26e-06	3.03e-06	0.00e+00
  1637	1.32e-02	1.20e-05	8.67e+01	9.25e-06	2.76e-06	0.00e+00
  1638	1.32e-02	1.24e-05	8.67e+01	9.25e-06	3.14e-06	0.00e+00
  1639	1.32e-02	1.23e-05	8.67e+01	9.25e-06	3.03e-06	0.00e+00
  1640	1.32e-02	1.20e-05	8.67e+01	9.25e-06	2.75e-06	0.00e+00
  1641	1.32e-02	1.24e-05	8.67e+01	9.25e-06	3.14e-06	0.00e+00
  1642	1.32e-02	1.23e-05	8.66e+01	9.25e-06	3.03e-06	0.00e+00
  1643	1.32e-02	1.20e-05	8.66e+01	9.24e-06	2.75e-06	0.00e+00
  1644	1.32e-02	1.24e-05	8.66e+01	9.24e-06	3.14e-06	0.00e+00
  1645	1.32e-02	1.23e-05	8.66e+01	9.24e-06	3.03e-06	0.00e+00
  1646	1.32e-02	1.20e-05	8.66e+01	9.24e-06	2.75e-06	0.00e+00
  1647	1.32e-02	1.24e-05	8.66e+01	9.24e-06	3.14e-06	0.00e+00
  1648	1.32e-02	1.23e-05	8.66e+01	9.24e-06	3.03e-06	0.00e+00
  1649	1.32e-02	1.20e-05	8.65e+01	9.23e-06	2.75e-06	0.00e+00
  1650	1.32e-02	1.24e-05	8.65e+01	9.23e-06	3.14e-06	0.00e+00
  1651	1.32e-02	1.23e-05	8.65e+01	9.23e-06	3.03e-06	0.00e+00
  1652	1.32e-02	1.20e-05	8.65e+01	9.23e-06	2.75e-06	0.00e+00
  1653	1.32e-02	1.24e-05	8.65e+01	9.23e-06	3.14e-06	0.00e+00
  1654	1.32e-02	1.23e-05	8.65e+01	9.23e-06	3.03e-06	0.00e+00
  1655	1.32e-02	1.20e-05	8.65e+01	9.22e-06	2.74e-06	0.00e+00
  1656	1.32e-02	1.24e-05	8.64e+01	9.22e-06	3.14e-06	0.00e+00
  1657	1.31e-02	1.23e-05	8.64e+01	9.22e-06	3.03e-06	0.00e+00
  1658	1.31e-02	1.20e-05	8.64e+01	9.22e-06	2.74e-06	0.00e+00
  1659	1.31e-02	1.24e-05	8.64e+01	9.22e-06	3.14e-06	0.00e+00
  1660	1.31e-02	1.22e-05	8.64e+01	9.22e-06	3.03e-06	0.00e+00
  1661	1.31e-02	1.20e-05	8.64e+01	9.21e-06	2.74e-06	0.00e+00
  1662	1.31e-02	1.23e-05	8.64e+01	9.21e-06	3.14e-06	0.00e+00
  1663	1.31e-02	1.22e-05	8.63e+01	9.21e-06	3.03e-06	0.00e+00
  1664	1.31e-02	1.19e-05	8.63e+01	9.21e-06	2.74e-06	0.00e+00
  1665	1.31e-02	1.23e-05	8.63e+01	9.21e-06	3.14e-06	0.00e+00
  1666	1.31e-02	1.22e-05	8.63e+01	9.21e-06	3.03e-06	0.00e+00
  1667	1.31e-02	1.19e-05	8.63e+01	9.20e-06	2.74e-06	0.00e+00
  1668	1.31e-02	1.23e-05	8.63e+01	9.20e-06	3.14e-06	0.00e+00
  1669	1.31e-02	1.22e-05	8.63e+01	9.20e-06	3.03e-06	0.00e+00
  1670	1.31e-02	1.19e-05	8.62e+01	9.20e-06	2.73e-06	0.00e+00
  1671	1.31e-02	1.23e-05	8.62e+01	9.20e-06	3.14e-06	0.00e+00
  1672	1.31e-02	1.22e-05	8.62e+01	9.20e-06	3.03e-06	0.00e+00
  1673	1.31e-02	1.19e-05	8.62e+01	9.19e-06	2.73e-06	0.00e+00
  1674	1.31e-02	1.23e-05	8.62e+01	9.19e-06	3.14e-06	0.00e+00
  1675	1.31e-02	1.22e-05	8.62e+01	9.19e-06	3.03e-06	0.00e+00
  1676	1.31e-02	1.19e-05	8.62e+01	9.19e-06	2.73e-06	0.00e+00
  1677	1.31e-02	1.23e-05	8.61e+01	9.19e-06	3.14e-06	0.00e+00
  1678	1.31e-02	1.22e-05	8.61e+01	9.19e-06	3.03e-06	0.00e+00
  1679	1.31e-02	1.19e-05	8.61e+01	9.18e-06	2.73e-06	0.00e+00
  1680	1.31e-02	1.23e-05	8.61e+01	9.18e-06	3.14e-06	0.00e+00
  1681	1.31e-02	1.22e-05	8.61e+01	9.18e-06	3.03e-06	0.00e+00
  1682	1.31e-02	1.19e-05	8.61e+01	9.18e-06	2.73e-06	0.00e+00
  1683	1.31e-02	1.23e-05	8.61e+01	9.18e-06	3.14e-06	0.00e+00
  1684	1.31e-02	1.22e-05	8.60e+01	9.18e-06	3.03e-06	0.00e+00
  1685	1.31e-02	1.19e-05	8.60e+01	9.17e-06	2.72e-06	0.00e+00
  1686	1.31e-02	1.23e-05	8.60e+01	9.17e-06	3.14e-06	0.00e+00
  1687	1.31e-02	1.22e-05	8.60e+01	9.17e-06	3.03e-06	0.00e+00
  1688	1.31e-02	1.19e-05	8.60e+01	9.17e-06	2.72e-06	0.00e+00
  1689	1.31e-02	1.23e-05	8.60e+01	9.17e-06	3.14e-06	0.00e+00
  1690	1.31e-02	1.22e-05	8.60e+01	9.17e-06	3.03e-06	0.00e+00
  1691	1.31e-02	1.19e-05	8.59e+01	9.16e-06	2.72e-06	0.00e+00
  1692	1.31e-02	1.23e-05	8.59e+01	9.16e-06	3.14e-06	0.00e+00
  1693	1.31e-02	1.22e-05	8.59e+01	9.16e-06	3.03e-06	0.00e+00
  1694	1.31e-02	1.19e-05	8.59e+01	9.16e-06	2.72e-06	0.00e+00
  1695	1.31e-02	1.23e-05	8.59e+01	9.16e-06	3.14e-06	0.00e+00
  1696	1.31e-02	1.22e-05	8.59e+01	9.16e-06	3.03e-06	0.00e+00
  1697	1.31e-02	1.19e-05	8.59e+01	9.15e-06	2.72e-06	0.00e+00
  1698	1.31e-02	1.23e-05	8.58e+01	9.15e-06	3.14e-06	0.00e+00
  1699	1.31e-02	1.22e-05	8.58e+01	9.15e-06	3.03e-06	0.00e+00
  1700	1.31e-02	1.19e-05	8.58e+01	9.15e-06	2.71e-06	0.00e+00
  1701	1.31e-02	1.23e-05	8.58e+01	9.15e-06	2.71e-06	0.00e+00
  1702	1.31e-02	1.22e-05	8.58e+01	9.15e-06	2.71e-06	0.00e+00
  1703	1.31e-02	1.19e-05	8.58e+01	9.14e-06	2.71e-06	0.00e+00
  1704	1.31e-02	1.23e-05	8.58e+01	9.14e-06	2.71e-06	0.00e+00
  1705	1.31e-02	1.22e-05	8.58e+01	9.14e-06	2.71e-06	0.00e+00
  1706	1.31e-02	1.18e-05	8.57e+01	9.14e-06	2.71e-06	0.00e+00
  1707	1.31e-02	1.23e-05	8.57e+01	9.14e-06	3.14e-06	0.00e+00
  1708	1.31e-02	1.22e-05	8.57e+01	9.14e-06	3.03e-06	0.00e+00
  1709	1.31e-02	1.18e-05	8.57e+01	9.14e-06	2.71e-06	0.00e+00
  1710	1.31e-02	1.23e-05	8.57e+01	9.13e-06	3.14e-06	0.00e+00
  1711	1.31e-02	1.22e-05	8.57e+01	9.13e-06	3.03e-06	0.00e+00
  1712	1.31e-02	1.18e-05	8.57e+01	9.13e-06	2.71e-06	0.00e+00
  1713	1.31e-02	1.23e-05	8.56e+01	9.13e-06	3.14e-06	0.00e+00
  1714	1.31e-02	1.22e-05	8.56e+01	9.13e-06	3.03e-06	0.00e+00
  1715	1.31e-02	1.18e-05	8.56e+01	9.13e-06	2.70e-06	0.00e+00
  1716	1.31e-02	1.23e-05	8.56e+01	9.12e-06	3.14e-06	0.00e+00
  1717	1.31e-02	1.22e-05	8.56e+01	9.12e-06	3.03e-06	0.00e+00
  1718	1.31e-02	1.18e-05	8.56e+01	9.12e-06	2.70e-06	0.00e+00
  1719	1.31e-02	1.23e-05	8.56e+01	9.12e-06	3.14e-06	0.00e+00
  1720	1.31e-02	1.21e-05	8.55e+01	9.12e-06	3.03e-06	0.00e+00
  1721	1.31e-02	1.18e-05	8.55e+01	9.12e-06	2.70e-06	0.00e+00
  1722	1.31e-02	1.23e-05	8.55e+01	9.11e-06	3.14e-06	0.00e+00
  1723	1.31e-02	1.21e-05	8.55e+01	9.11e-06	3.03e-06	0.00e+00
  1724	1.31e-02	1.18e-05	8.55e+01	9.11e-06	2.70e-06	0.00e+00
  1725	1.31e-02	1.18e-05	8.55e+01	9.11e-06	2.68e-06	0.00e+00
  1726	1.31e-02	1.23e-05	8.55e+01	9.11e-06	3.17e-06	0.00e+00
  1727	1.31e-02	1.21e-05	8.54e+01	9.11e-06	3.03e-06	0.00e+00
  1728	1.31e-02	1.18e-05	8.54e+01	9.10e-06	2.70e-06	0.00e+00
  1729	1.31e-02	1.18e-05	8.54e+01	9.10e-06	2.68e-06	0.00e+00
  1730	1.31e-02	1.23e-05	8.54e+01	9.10e-06	3.17e-06	0.00e+00
  1731	1.31e-02	1.21e-05	8.54e+01	9.10e-06	3.03e-06	0.00e+00
  1732	1.31e-02	1.18e-05	8.54e+01	9.10e-06	2.69e-06	0.00e+00
  1733	1.31e-02	1.18e-05	8.54e+01	9.10e-06	2.68e-06	0.00e+00
  1734	1.31e-02	1.23e-05	8.53e+01	9.09e-06	3.17e-06	0.00e+00
  1735	1.31e-02	1.21e-05	8.53e+01	9.09e-06	3.03e-06	0.00e+00
  1736	1.31e-02	1.18e-05	8.53e+01	9.09e-06	2.69e-06	0.00e+00
  1737	1.31e-02	1.18e-05	8.53e+01	9.09e-06	2.68e-06	0.00e+00
  1738	1.31e-02	1.23e-05	8.53e+01	9.09e-06	3.17e-06	0.00e+00
  1739	1.31e-02	1.21e-05	8.53e+01	9.09e-06	3.03e-06	0.00e+00
  1740	1.31e-02	1.18e-05	8.53e+01	9.08e-06	2.69e-06	0.00e+00
  1741	1.31e-02	1.18e-05	8.52e+01	9.08e-06	2.67e-06	0.00e+00
  1742	1.31e-02	1.23e-05	8.52e+01	9.08e-06	3.17e-06	0.00e+00
  1743	1.31e-02	1.21e-05	8.52e+01	9.08e-06	3.04e-06	0.00e+00
  1744	1.31e-02	1.18e-05	8.52e+01	9.08e-06	2.69e-06	0.00e+00
  1745	1.31e-02	1.17e-05	8.52e+01	9.08e-06	2.67e-06	0.00e+00
  1746	1.31e-02	1.23e-05	8.52e+01	9.07e-06	3.18e-06	0.00e+00
  1747	1.31e-02	1.21e-05	8.52e+01	9.07e-06	3.04e-06	0.00e+00
  1748	1.31e-02	1.18e-05	8.52e+01	9.07e-06	2.69e-06	0.00e+00
  1749	1.31e-02	1.17e-05	8.51e+01	9.07e-06	2.67e-06	0.00e+00
  1750	1.30e-02	1.17e-05	8.51e+01	9.07e-06	2.67e-06	0.00e+00
  1751	1.30e-02	1.17e-05	8.51e+01	9.07e-06	2.66e-06	0.00e+00
  1752	1.30e-02	1.23e-05	8.51e+01	9.07e-06	3.21e-06	0.00e+00
  1753	1.30e-02	1.21e-05	8.51e+01	9.06e-06	3.05e-06	0.00e+00
  1754	1.30e-02	1.18e-05	8.51e+01	9.06e-06	2.69e-06	0.00e+00
  1755	1.30e-02	1.17e-05	8.51e+01	9.06e-06	2.67e-06	0.00e+00
  1756	1.30e-02	1.23e-05	8.50e+01	9.06e-06	3.22e-06	0.00e+00
  1757	1.30e-02	1.21e-05	8.50e+01	9.06e-06	3.06e-06	0.00e+00
  1758	1.30e-02	1.17e-05	8.50e+01	9.06e-06	2.69e-06	0.00e+00
  1759	1.30e-02	1.17e-05	8.50e+01	9.05e-06	2.67e-06	0.00e+00
  1760	1.30e-02	1.23e-05	8.50e+01	9.05e-06	3.23e-06	0.00e+00
  1761	1.30e-02	1.21e-05	8.50e+01	9.05e-06	3.07e-06	0.00e+00
  1762	1.30e-02	1.17e-05	8.50e+01	9.05e-06	2.69e-06	0.00e+00
  1763	1.30e-02	1.17e-05	8.49e+01	9.05e-06	2.66e-06	0.00e+00
  1764	1.30e-02	1.23e-05	8.49e+01	9.05e-06	3.25e-06	0.00e+00
  1765	1.30e-02	1.21e-05	8.49e+01	9.04e-06	3.08e-06	0.00e+00
  1766	1.30e-02	1.17e-05	8.49e+01	9.04e-06	2.69e-06	0.00e+00
  1767	1.30e-02	1.17e-05	8.49e+01	9.04e-06	2.66e-06	0.00e+00
  1768	1.30e-02	1.23e-05	8.49e+01	9.04e-06	3.26e-06	0.00e+00
  1769	1.30e-02	1.21e-05	8.49e+01	9.04e-06	3.08e-06	0.00e+00
  1770	1.30e-02	1.17e-05	8.48e+01	9.04e-06	2.69e-06	0.00e+00
  1771	1.30e-02	1.17e-05	8.48e+01	9.03e-06	2.66e-06	0.00e+00
  1772	1.30e-02	1.23e-05	8.48e+01	9.03e-06	3.27e-06	0.00e+00
  1773	1.30e-02	1.21e-05	8.48e+01	9.03e-06	3.09e-06	0.00e+00
  1774	1.30e-02	1.17e-05	8.48e+01	9.03e-06	2.69e-06	0.00e+00
  1775	1.30e-02	1.17e-05	8.48e+01	9.03e-06	2.66e-06	0.00e+00
  1776	1.30e-02	1.23e-05	8.48e+01	9.03e-06	3.28e-06	0.00e+00
  1777	1.30e-02	1.21e-05	8.48e+01	9.03e-06	3.09e-06	0.00e+00
  1778	1.30e-02	1.17e-05	8.47e+01	9.02e-06	2.68e-06	0.00e+00
  1779	1.30e-02	1.17e-05	8.47e+01	9.02e-06	2.66e-06	0.00e+00
  1780	1.30e-02	1.23e-05	8.47e+01	9.02e-06	3.28e-06	0.00e+00
  1781	1.30e-02	1.21e-05	8.47e+01	9.02e-06	3.09e-06	0.00e+00
  1782	1.30e-02	1.17e-05	8.47e+01	9.02e-06	2.68e-06	0.00e+00
  1783	1.30e-02	1.17e-05	8.47e+01	9.02e-06	2.66e-06	0.00e+00
  1784	1.30e-02	1.23e-05	8.47e+01	9.01e-06	3.29e-06	0.00e+00
  1785	1.30e-02	1.21e-05	8.46e+01	9.01e-06	3.09e-06	0.00e+00
  1786	1.30e-02	1.17e-05	8.46e+01	9.01e-06	2.68e-06	0.00e+00
  1787	1.30e-02	1.17e-05	8.46e+01	9.01e-06	2.66e-06	0.00e+00
  1788	1.30e-02	1.23e-05	8.46e+01	9.01e-06	3.29e-06	0.00e+00
  1789	1.30e-02	1.21e-05	8.46e+01	9.01e-06	3.10e-06	0.00e+00
  1790	1.30e-02	1.17e-05	8.46e+01	9.00e-06	2.68e-06	0.00e+00
  1791	1.30e-02	1.17e-05	8.46e+01	9.00e-06	2.66e-06	0.00e+00
  1792	1.30e-02	1.17e-05	8.45e+01	9.00e-06	2.65e-06	0.00e+00
  1793	1.30e-02	1.23e-05	8.45e+01	9.00e-06	3.30e-06	0.00e+00
  1794	1.30e-02	1.21e-05	8.45e+01	9.00e-06	3.09e-06	0.00e+00
  1795	1.30e-02	1.17e-05	8.45e+01	9.00e-06	2.68e-06	0.00e+00
  1796	1.30e-02	1.16e-05	8.45e+01	9.00e-06	2.65e-06	0.00e+00
  1797	1.30e-02	1.16e-05	8.45e+01	8.99e-06	2.65e-06	0.00e+00
  1798	1.30e-02	1.23e-05	8.45e+01	8.99e-06	3.30e-06	0.00e+00
  1799	1.30e-02	1.21e-05	8.45e+01	8.99e-06	3.09e-06	0.00e+00
  1800	1.30e-02	1.17e-05	8.44e+01	8.99e-06	2.67e-06	0.00e+00
  1801	1.30e-02	1.16e-05	8.44e+01	8.99e-06	2.65e-06	0.00e+00
  1802	1.30e-02	1.16e-05	8.44e+01	8.99e-06	2.65e-06	0.00e+00
  1803	1.30e-02	1.23e-05	8.44e+01	8.98e-06	3.30e-06	0.00e+00
  1804	1.30e-02	1.21e-05	8.44e+01	8.98e-06	3.09e-06	0.00e+00
  1805	1.30e-02	1.17e-05	8.44e+01	8.98e-06	2.67e-06	0.00e+00
  1806	1.30e-02	1.16e-05	8.44e+01	8.98e-06	2.65e-06	0.00e+00
  1807	1.30e-02	1.16e-05	8.43e+01	8.98e-06	2.64e-06	0.00e+00
  1808	1.30e-02	1.16e-05	8.43e+01	8.98e-06	2.64e-06	0.00e+00
  1809	1.30e-02	1.23e-05	8.43e+01	8.97e-06	3.31e-06	0.00e+00
  1810	1.30e-02	1.21e-05	8.43e+01	8.97e-06	3.09e-06	0.00e+00
  1811	1.30e-02	1.16e-05	8.43e+01	8.97e-06	2.67e-06	0.00e+00
  1812	1.30e-02	1.16e-05	8.43e+01	8.97e-06	2.65e-06	0.00e+00
  1813	1.30e-02	1.16e-05	8.43e+01	8.97e-06	2.64e-06	0.00e+00
  1814	1.30e-02	1.16e-05	8.42e+01	8.97e-06	2.64e-06	0.00e+00
  1815	1.30e-02	1.16e-05	8.42e+01	8.97e-06	2.64e-06	0.00e+00
  1816	1.30e-02	1.23e-05	8.42e+01	8.96e-06	3.31e-06	0.00e+00
  1817	1.30e-02	1.21e-05	8.42e+01	8.96e-06	3.09e-06	0.00e+00
  1818	1.30e-02	1.16e-05	8.42e+01	8.96e-06	2.66e-06	0.00e+00
  1819	1.30e-02	1.16e-05	8.42e+01	8.96e-06	2.64e-06	0.00e+00
  1820	1.30e-02	1.16e-05	8.42e+01	8.96e-06	2.64e-06	0.00e+00
  1821	1.30e-02	1.16e-05	8.42e+01	8.96e-06	2.64e-06	0.00e+00
  1822	1.30e-02	1.16e-05	8.41e+01	8.95e-06	2.64e-06	0.00e+00
  1823	1.30e-02	1.23e-05	8.41e+01	8.95e-06	3.31e-06	0.00e+00
  1824	1.30e-02	1.20e-05	8.41e+01	8.95e-06	3.09e-06	0.00e+00
  1825	1.30e-02	1.16e-05	8.41e+01	8.95e-06	2.66e-06	0.00e+00
  1826	1.30e-02	1.16e-05	8.41e+01	8.95e-06	2.64e-06	0.00e+00
  1827	1.30e-02	1.16e-05	8.41e+01	8.95e-06	2.63e-06	0.00e+00
  1828	1.30e-02	1.16e-05	8.41e+01	8.94e-06	2.63e-06	0.00e+00
  1829	1.30e-02	1.16e-05	8.40e+01	8.94e-06	2.63e-06	0.00e+00
  1830	1.30e-02	1.16e-05	8.40e+01	8.94e-06	2.63e-06	0.00e+00
  1831	1.30e-02	1.16e-05	8.40e+01	8.94e-06	2.63e-06	0.00e+00
  1832	1.30e-02	1.23e-05	8.40e+01	8.94e-06	3.31e-06	0.00e+00
  1833	1.30e-02	1.20e-05	8.40e+01	8.94e-06	3.09e-06	0.00e+00
  1834	1.30e-02	1.16e-05	8.40e+01	8.94e-06	2.66e-06	0.00e+00
  1835	1.30e-02	1.16e-05	8.40e+01	8.93e-06	2.63e-06	0.00e+00
  1836	1.30e-02	1.16e-05	8.40e+01	8.93e-06	2.63e-06	0.00e+00
  1837	1.30e-02	1.16e-05	8.39e+01	8.93e-06	2.63e-06	0.00e+00
  1838	1.30e-02	1.16e-05	8.39e+01	8.93e-06	2.63e-06	0.00e+00
  1839	1.30e-02	1.16e-05	8.39e+01	8.93e-06	2.63e-06	0.00e+00
  1840	1.30e-02	1.16e-05	8.39e+01	8.93e-06	2.63e-06	0.00e+00
  1841	1.30e-02	1.15e-05	8.39e+01	8.92e-06	2.63e-06	0.00e+00
  1842	1.30e-02	1.15e-05	8.39e+01	8.92e-06	2.62e-06	0.00e+00
  1843	1.30e-02	1.22e-05	8.39e+01	8.92e-06	3.32e-06	0.00e+00
  1844	1.30e-02	1.20e-05	8.38e+01	8.92e-06	3.08e-06	0.00e+00
  1845	1.30e-02	1.16e-05	8.38e+01	8.92e-06	2.65e-06	0.00e+00
  1846	1.29e-02	1.15e-05	8.38e+01	8.92e-06	2.63e-06	0.00e+00
  1847	1.29e-02	1.15e-05	8.38e+01	8.92e-06	2.62e-06	0.00e+00
  1848	1.29e-02	1.15e-05	8.38e+01	8.91e-06	2.62e-06	0.00e+00
  1849	1.29e-02	1.15e-05	8.38e+01	8.91e-06	2.62e-06	0.00e+00
  1850	1.29e-02	1.15e-05	8.38e+01	8.91e-06	2.62e-06	0.00e+00
  1851	1.29e-02	1.15e-05	8.37e+01	8.91e-06	2.62e-06	0.00e+00
  1852	1.29e-02	1.15e-05	8.37e+01	8.91e-06	2.62e-06	0.00e+00
  1853	1.29e-02	1.15e-05	8.37e+01	8.91e-06	2.62e-06	0.00e+00
  1854	1.29e-02	1.15e-05	8.37e+01	8.90e-06	2.62e-06	0.00e+00
  1855	1.29e-02	1.15e-05	8.37e+01	8.90e-06	2.62e-06	0.00e+00
  1856	1.29e-02	1.15e-05	8.37e+01	8.90e-06	2.62e-06	0.00e+00
  1857	1.29e-02	1.15e-05	8.37e+01	8.90e-06	2.62e-06	0.00e+00
  1858	1.29e-02	1.22e-05	8.37e+01	8.90e-06	3.32e-06	0.00e+00
  1859	1.29e-02	1.20e-05	8.36e+01	8.90e-06	3.08e-06	0.00e+00
  1860	1.29e-02	1.15e-05	8.36e+01	8.90e-06	2.64e-06	0.00e+00
  1861	1.29e-02	1.15e-05	8.36e+01	8.89e-06	2.62e-06	0.00e+00
  1862	1.29e-02	1.15e-05	8.36e+01	8.89e-06	2.61e-06	0.00e+00
  1863	1.29e-02	1.15e-05	8.36e+01	8.89e-06	2.61e-06	0.00e+00
  1864	1.29e-02	1.15e-05	8.36e+01	8.89e-06	2.61e-06	0.00e+00
  1865	1.29e-02	1.15e-05	8.36e+01	8.89e-06	2.61e-06	0.00e+00
  1866	1.29e-02	1.15e-05	8.35e+01	8.89e-06	2.61e-06	0.00e+00
  1867	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1868	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1869	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1870	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1871	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1872	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1873	1.29e-02	1.15e-05	8.35e+01	8.88e-06	2.61e-06	0.00e+00
  1874	1.29e-02	1.15e-05	8.34e+01	8.87e-06	2.61e-06	0.00e+00
  1875	1.29e-02	1.15e-05	8.34e+01	8.87e-06	2.61e-06	0.00e+00
  1876	1.29e-02	1.15e-05	8.34e+01	8.87e-06	2.61e-06	0.00e+00
  1877	1.29e-02	1.15e-05	8.34e+01	8.87e-06	2.61e-06	0.00e+00
  1878	1.29e-02	1.15e-05	8.34e+01	8.87e-06	2.61e-06	0.00e+00
  1879	1.29e-02	1.15e-05	8.34e+01	8.87e-06	2.60e-06	0.00e+00
  1880	1.29e-02	1.15e-05	8.34e+01	8.86e-06	2.60e-06	0.00e+00
  1881	1.29e-02	1.22e-05	8.34e+01	8.86e-06	3.32e-06	0.00e+00
  1882	1.29e-02	1.19e-05	8.33e+01	8.86e-06	3.06e-06	0.00e+00
  1883	1.29e-02	1.15e-05	8.33e+01	8.86e-06	2.63e-06	0.00e+00
  1884	1.29e-02	1.15e-05	8.33e+01	8.86e-06	2.61e-06	0.00e+00
  1885	1.29e-02	1.15e-05	8.33e+01	8.86e-06	2.60e-06	0.00e+00
  1886	1.29e-02	1.15e-05	8.33e+01	8.86e-06	2.60e-06	0.00e+00
  1887	1.29e-02	1.15e-05	8.33e+01	8.85e-06	2.60e-06	0.00e+00
  1888	1.29e-02	1.15e-05	8.33e+01	8.85e-06	2.60e-06	0.00e+00
  1889	1.29e-02	1.14e-05	8.32e+01	8.85e-06	2.60e-06	0.00e+00
  1890	1.29e-02	1.14e-05	8.32e+01	8.85e-06	2.60e-06	0.00e+00
  1891	1.29e-02	1.14e-05	8.32e+01	8.85e-06	2.60e-06	0.00e+00
  1892	1.29e-02	1.14e-05	8.32e+01	8.85e-06	2.60e-06	0.00e+00
  1893	1.29e-02	1.14e-05	8.32e+01	8.84e-06	2.60e-06	0.00e+00
  1894	1.29e-02	1.14e-05	8.32e+01	8.84e-06	2.60e-06	0.00e+00
  1895	1.29e-02	1.14e-05	8.32e+01	8.84e-06	2.60e-06	0.00e+00
  1896	1.29e-02	1.14e-05	8.32e+01	8.84e-06	2.59e-06	0.00e+00
  1897	1.29e-02	1.14e-05	8.31e+01	8.84e-06	2.59e-06	0.00e+00
  1898	1.29e-02	1.14e-05	8.31e+01	8.84e-06	2.59e-06	0.00e+00
  1899	1.29e-02	1.14e-05	8.31e+01	8.84e-06	2.59e-06	0.00e+00
  1900	1.29e-02	1.14e-05	8.31e+01	8.83e-06	2.59e-06	0.00e+00
  1901	1.29e-02	1.14e-05	8.31e+01	8.83e-06	2.59e-06	0.00e+00
  1902	1.29e-02	1.14e-05	8.31e+01	8.83e-06	2.59e-06	0.00e+00
  1903	1.29e-02	1.14e-05	8.31e+01	8.83e-06	2.59e-06	0.00e+00
  1904	1.29e-02	1.14e-05	8.30e+01	8.83e-06	2.59e-06	0.00e+00
  1905	1.29e-02	1.14e-05	8.30e+01	8.83e-06	2.59e-06	0.00e+00
  1906	1.29e-02	1.14e-05	8.30e+01	8.83e-06	2.59e-06	0.00e+00
  1907	1.29e-02	1.14e-05	8.30e+01	8.82e-06	2.59e-06	0.00e+00
  1908	1.29e-02	1.14e-05	8.30e+01	8.82e-06	2.59e-06	0.00e+00
  1909	1.29e-02	1.14e-05	8.30e+01	8.82e-06	2.59e-06	0.00e+00
  1910	1.29e-02	1.14e-05	8.30e+01	8.82e-06	2.59e-06	0.00e+00
  1911	1.29e-02	1.14e-05	8.30e+01	8.82e-06	2.59e-06	0.00e+00
  1912	1.29e-02	1.14e-05	8.29e+01	8.82e-06	2.59e-06	0.00e+00
  1913	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.59e-06	0.00e+00
  1914	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.58e-06	0.00e+00
  1915	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.58e-06	0.00e+00
  1916	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.58e-06	0.00e+00
  1917	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.58e-06	0.00e+00
  1918	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.58e-06	0.00e+00
  1919	1.29e-02	1.14e-05	8.29e+01	8.81e-06	2.58e-06	0.00e+00
  1920	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1921	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1922	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1923	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1924	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1925	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1926	1.29e-02	1.14e-05	8.28e+01	8.80e-06	2.58e-06	0.00e+00
  1927	1.29e-02	1.14e-05	8.27e+01	8.79e-06	2.58e-06	0.00e+00
  1928	1.29e-02	1.14e-05	8.27e+01	8.79e-06	2.58e-06	0.00e+00
  1929	1.29e-02	1.14e-05	8.27e+01	8.79e-06	2.58e-06	0.00e+00
  1930	1.29e-02	1.14e-05	8.27e+01	8.79e-06	2.58e-06	0.00e+00
  1931	1.29e-02	1.14e-05	8.27e+01	8.79e-06	2.58e-06	0.00e+00
  1932	1.29e-02	1.14e-05	8.27e+01	8.79e-06	2.57e-06	0.00e+00
  1933	1.29e-02	1.14e-05	8.27e+01	8.78e-06	2.57e-06	0.00e+00
  1934	1.29e-02	1.14e-05	8.27e+01	8.78e-06	2.57e-06	0.00e+00
  1935	1.29e-02	1.14e-05	8.26e+01	8.78e-06	2.57e-06	0.00e+00
  1936	1.29e-02	1.14e-05	8.26e+01	8.78e-06	2.57e-06	0.00e+00
  1937	1.29e-02	1.14e-05	8.26e+01	8.78e-06	2.57e-06	0.00e+00
  1938	1.29e-02	1.13e-05	8.26e+01	8.78e-06	2.57e-06	0.00e+00
  1939	1.29e-02	1.13e-05	8.26e+01	8.78e-06	2.57e-06	0.00e+00
  1940	1.29e-02	1.13e-05	8.26e+01	8.77e-06	2.57e-06	0.00e+00
  1941	1.29e-02	1.13e-05	8.26e+01	8.77e-06	2.57e-06	0.00e+00
  1942	1.29e-02	1.13e-05	8.26e+01	8.77e-06	2.57e-06	0.00e+00
  1943	1.29e-02	1.13e-05	8.25e+01	8.77e-06	2.57e-06	0.00e+00
  1944	1.28e-02	1.13e-05	8.25e+01	8.77e-06	2.57e-06	0.00e+00
  1945	1.28e-02	1.13e-05	8.25e+01	8.77e-06	2.57e-06	0.00e+00
  1946	1.28e-02	1.13e-05	8.25e+01	8.77e-06	2.57e-06	0.00e+00
  1947	1.28e-02	1.13e-05	8.25e+01	8.76e-06	2.57e-06	0.00e+00
  1948	1.28e-02	1.13e-05	8.25e+01	8.76e-06	2.57e-06	0.00e+00
  1949	1.28e-02	1.13e-05	8.25e+01	8.76e-06	2.56e-06	0.00e+00
  1950	1.28e-02	1.13e-05	8.24e+01	8.76e-06	2.56e-06	0.00e+00
  1951	1.28e-02	1.13e-05	8.24e+01	8.76e-06	2.56e-06	0.00e+00
  1952	1.28e-02	1.13e-05	8.24e+01	8.76e-06	2.56e-06	0.00e+00
  1953	1.28e-02	1.13e-05	8.24e+01	8.75e-06	2.56e-06	0.00e+00
  1954	1.28e-02	1.21e-05	8.24e+01	8.75e-06	3.30e-06	0.00e+00
  1955	1.28e-02	1.17e-05	8.24e+01	8.75e-06	2.99e-06	0.00e+00
  1956	1.28e-02	1.13e-05	8.24e+01	8.75e-06	2.59e-06	0.00e+00
  1957	1.28e-02	1.13e-05	8.24e+01	8.75e-06	2.56e-06	0.00e+00
  1958	1.28e-02	1.20e-05	8.23e+01	8.75e-06	3.27e-06	0.00e+00
  1959	1.28e-02	1.17e-05	8.23e+01	8.75e-06	2.99e-06	0.00e+00
  1960	1.28e-02	1.13e-05	8.23e+01	8.74e-06	2.59e-06	0.00e+00
  1961	1.28e-02	1.20e-05	8.23e+01	8.74e-06	3.22e-06	0.00e+00
  1962	1.28e-02	1.17e-05	8.23e+01	8.74e-06	3.00e-06	0.00e+00
  1963	1.28e-02	1.13e-05	8.23e+01	8.74e-06	2.59e-06	0.00e+00
  1964	1.28e-02	1.20e-05	8.23e+01	8.74e-06	3.21e-06	0.00e+00
  1965	1.28e-02	1.17e-05	8.23e+01	8.74e-06	2.99e-06	0.00e+00
  1966	1.28e-02	1.18e-05	8.22e+01	8.74e-06	3.05e-06	0.00e+00
  1967	1.28e-02	1.18e-05	8.22e+01	8.73e-06	3.02e-06	0.00e+00
  1968	1.28e-02	1.18e-05	8.22e+01	8.73e-06	3.04e-06	0.00e+00
  1969	1.28e-02	1.18e-05	8.22e+01	8.73e-06	3.03e-06	0.00e+00
  1970	1.28e-02	1.18e-05	8.22e+01	8.73e-06	3.03e-06	0.00e+00
  1971	1.28e-02	1.18e-05	8.22e+01	8.73e-06	3.02e-06	0.00e+00
  1972	1.28e-02	1.18e-05	8.22e+01	8.73e-06	3.03e-06	0.00e+00
  1973	1.28e-02	1.17e-05	8.22e+01	8.73e-06	3.02e-06	0.00e+00
  1974	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.02e-06	0.00e+00
  1975	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.02e-06	0.00e+00
  1976	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.02e-06	0.00e+00
  1977	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.01e-06	0.00e+00
  1978	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.02e-06	0.00e+00
  1979	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.01e-06	0.00e+00
  1980	1.28e-02	1.17e-05	8.21e+01	8.72e-06	3.02e-06	0.00e+00
  1981	1.28e-02	1.17e-05	8.21e+01	8.71e-06	3.01e-06	0.00e+00
  1982	1.28e-02	1.17e-05	8.20e+01	8.71e-06	3.01e-06	0.00e+00
  1983	1.28e-02	1.13e-05	8.20e+01	8.71e-06	2.58e-06	0.00e+00
  1984	1.28e-02	1.19e-05	8.20e+01	8.71e-06	3.16e-06	0.00e+00
  1985	1.28e-02	1.17e-05	8.20e+01	8.71e-06	2.96e-06	0.00e+00
  1986	1.28e-02	1.13e-05	8.20e+01	8.71e-06	2.58e-06	0.00e+00
  1987	1.28e-02	1.19e-05	8.20e+01	8.70e-06	3.16e-06	0.00e+00
  1988	1.28e-02	1.17e-05	8.20e+01	8.70e-06	2.96e-06	0.00e+00
  1989	1.28e-02	1.13e-05	8.19e+01	8.70e-06	2.58e-06	0.00e+00
  1990	1.28e-02	1.12e-05	8.19e+01	8.70e-06	2.55e-06	0.00e+00
  1991	1.28e-02	1.19e-05	8.19e+01	8.70e-06	3.20e-06	0.00e+00
  1992	1.28e-02	1.16e-05	8.19e+01	8.70e-06	2.94e-06	0.00e+00
  1993	1.28e-02	1.13e-05	8.19e+01	8.70e-06	2.57e-06	0.00e+00
  1994	1.28e-02	1.12e-05	8.19e+01	8.69e-06	2.55e-06	0.00e+00
  1995	1.28e-02	1.12e-05	8.19e+01	8.69e-06	2.54e-06	0.00e+00
  1996	1.28e-02	1.12e-05	8.19e+01	8.69e-06	2.54e-06	0.00e+00
  1997	1.28e-02	1.12e-05	8.18e+01	8.69e-06	2.54e-06	0.00e+00
  1998	1.28e-02	1.12e-05	8.18e+01	8.69e-06	2.54e-06	0.00e+00
  1999	1.28e-02	1.12e-05	8.18e+01	8.69e-06	2.54e-06	0.00e+00
  2000	1.28e-02	1.12e-05	8.18e+01	8.69e-06	2.54e-06	0.00e+00

==> Bus14_k5.txt <==
IterNo	prim_res	dual_res	  ObjVal	theta_res	   z_res	 gam_res
     1	3.71e-02	5.01e+00	6.86e+00	1.40e-03	8.92e-03	5.00e+00
     2	3.53e-02	5.39e-03	6.21e+00	1.17e-03	4.23e-03	0.00e+00
     3	3.43e-02	2.37e-03	5.88e+00	1.02e-03	1.35e-03	0.00e+00
     4	3.37e-02	1.29e-03	5.65e+00	9.09e-04	4.79e-04	0.00e+00
     5	3.31e-02	1.03e-03	5.45e+00	8.32e-04	4.96e-04	0.00e+00
     6	3.25e-02	8.79e-04	5.28e+00	7.75e-04	4.86e-04	0.00e+00
     7	3.21e-02	7.90e-04	5.13e+00	7.32e-04	4.76e-04	0.00e+00
     8	3.16e-02	7.32e-04	4.99e+00	6.98e-04	4.66e-04	0.00e+00
     9	3.12e-02	6.93e-04	4.86e+00	6.70e-04	4.60e-04	0.00e+00
    10	3.08e-02	8.07e-04	4.74e+00	6.50e-04	4.57e-04	0.00e+00
    11	3.04e-02	8.71e-04	4.62e+00	6.35e-04	4.36e-04	0.00e+00
    12	3.01e-02	8.96e-04	4.51e+00	6.21e-04	4.75e-04	0.00e+00
    13	2.97e-02	9.13e-04	4.40e+00	6.10e-04	3.03e-04	0.00e+00
    14	2.94e-02	9.31e-04	4.29e+00	6.01e-04	3.30e-04	0.00e+00
    15	2.90e-02	9.38e-04	4.19e+00	5.92e-04	3.46e-04	0.00e+00
    16	2.87e-02	9.38e-04	4.09e+00	5.84e-04	3.54e-04	0.00e+00
    17	2.83e-02	9.33e-04	3.99e+00	5.76e-04	3.57e-04	0.00e+00
    18	2.80e-02	9.26e-04	3.89e+00	5.69e-04	3.58e-04	0.00e+00
    19	2.76e-02	9.18e-04	3.80e+00	5.61e-04	3.57e-04	0.00e+00
    20	2.73e-02	9.09e-04	3.71e+00	5.54e-04	3.55e-04	0.00e+00
    21	2.70e-02	8.99e-04	3.62e+00	5.47e-04	3.53e-04	0.00e+00
    22	2.67e-02	8.89e-04	3.54e+00	5.40e-04	3.50e-04	0.00e+00
    23	2.63e-02	8.79e-04	3.45e+00	5.33e-04	3.47e-04	0.00e+00
    24	2.60e-02	8.69e-04	3.37e+00	5.26e-04	3.43e-04	0.00e+00
    25	2.57e-02	8.59e-04	3.29e+00	5.19e-04	3.40e-04	0.00e+00
    26	2.54e-02	8.49e-04	3.21e+00	5.12e-04	3.36e-04	0.00e+00
    27	2.51e-02	8.38e-04	3.14e+00	5.06e-04	3.33e-04	0.00e+00
    28	2.48e-02	8.29e-04	3.07e+00	4.99e-04	3.30e-04	0.00e+00
    29	2.45e-02	8.21e-04	2.99e+00	4.93e-04	3.28e-04	0.00e+00
    30	2.43e-02	8.12e-04	2.92e+00	4.87e-04	3.25e-04	0.00e+00
    31	2.40e-02	8.04e-04	2.85e+00	4.81e-04	3.23e-04	0.00e+00
    32	2.37e-02	7.95e-04	2.79e+00	4.75e-04	3.20e-04	0.00e+00
    33	2.34e-02	7.86e-04	2.72e+00	4.69e-04	3.17e-04	0.00e+00
    34	2.32e-02	7.78e-04	2.66e+00	4.64e-04	3.14e-04	0.00e+00
    35	2.29e-02	7.69e-04	2.60e+00	4.58e-04	3.11e-04	0.00e+00
    36	2.26e-02	7.60e-04	2.54e+00	4.52e-04	3.08e-04	0.00e+00
    37	2.24e-02	7.52e-04	2.48e+00	4.47e-04	3.05e-04	0.00e+00
    38	2.21e-02	7.43e-04	2.42e+00	4.41e-04	3.02e-04	0.00e+00
    39	2.18e-02	7.34e-04	2.36e+00	4.36e-04	2.98e-04	0.00e+00
    40	2.16e-02	7.26e-04	2.31e+00	4.31e-04	2.95e-04	0.00e+00
    41	2.13e-02	7.18e-04	2.26e+00	4.25e-04	2.92e-04	0.00e+00
    42	2.11e-02	7.09e-04	2.20e+00	4.20e-04	2.88e-04	0.00e+00
    43	2.09e-02	7.00e-04	2.15e+00	4.15e-04	2.85e-04	0.00e+00
    44	2.06e-02	6.91e-04	2.10e+00	4.10e-04	2.81e-04	0.00e+00
    45	2.04e-02	6.82e-04	2.05e+00	4.05e-04	2.77e-04	0.00e+00
    46	2.02e-02	6.73e-04	2.01e+00	4.00e-04	2.73e-04	0.00e+00
    47	1.99e-02	6.65e-04	1.96e+00	3.95e-04	2.69e-04	0.00e+00
    48	1.97e-02	6.56e-04	1.92e+00	3.91e-04	2.65e-04	0.00e+00
    49	1.95e-02	6.47e-04	1.87e+00	3.86e-04	2.61e-04	0.00e+00
    50	1.93e-02	6.39e-04	1.83e+00	3.81e-04	2.58e-04	0.00e+00
    51	1.90e-02	6.31e-04	1.79e+00	3.77e-04	2.54e-04	0.00e+00
    52	1.88e-02	6.23e-04	1.75e+00	3.72e-04	2.51e-04	0.00e+00
    53	1.86e-02	6.16e-04	1.71e+00	3.68e-04	2.48e-04	0.00e+00
    54	1.84e-02	6.08e-04	1.67e+00	3.63e-04	2.45e-04	0.00e+00
    55	1.82e-02	6.01e-04	1.63e+00	3.59e-04	2.42e-04	0.00e+00
    56	1.80e-02	5.93e-04	1.59e+00	3.55e-04	2.39e-04	0.00e+00
    57	1.78e-02	5.86e-04	1.56e+00	3.51e-04	2.36e-04	0.00e+00
    58	1.76e-02	5.79e-04	1.52e+00	3.46e-04	2.33e-04	0.00e+00
    59	1.74e-02	5.72e-04	1.49e+00	3.42e-04	2.30e-04	0.00e+00
    60	1.72e-02	5.65e-04	1.45e+00	3.38e-04	2.27e-04	0.00e+00
    61	1.70e-02	5.58e-04	1.42e+00	3.34e-04	2.24e-04	0.00e+00
    62	1.68e-02	5.51e-04	1.39e+00	3.30e-04	2.21e-04	0.00e+00
    63	1.66e-02	5.44e-04	1.36e+00	3.26e-04	2.18e-04	0.00e+00
    64	1.64e-02	5.38e-04	1.33e+00	3.22e-04	2.15e-04	0.00e+00
    65	1.63e-02	5.31e-04	1.30e+00	3.19e-04	2.13e-04	0.00e+00
    66	1.61e-02	5.25e-04	1.27e+00	3.15e-04	2.10e-04	0.00e+00
    67	1.59e-02	5.18e-04	1.24e+00	3.11e-04	2.07e-04	0.00e+00
    68	1.57e-02	5.12e-04	1.21e+00	3.07e-04	2.05e-04	0.00e+00
    69	1.56e-02	5.06e-04	1.18e+00	3.04e-04	2.02e-04	0.00e+00
    70	1.54e-02	5.00e-04	1.16e+00	3.00e-04	2.00e-04	0.00e+00
    71	1.52e-02	4.94e-04	1.13e+00	2.97e-04	1.97e-04	0.00e+00
    72	1.50e-02	4.88e-04	1.10e+00	2.93e-04	1.95e-04	0.00e+00
    73	1.49e-02	4.82e-04	1.08e+00	2.90e-04	1.92e-04	0.00e+00
    74	1.47e-02	4.76e-04	1.06e+00	2.86e-04	1.90e-04	0.00e+00
    75	1.46e-02	4.70e-04	1.03e+00	2.83e-04	1.88e-04	0.00e+00
    76	1.44e-02	4.65e-04	1.01e+00	2.79e-04	1.85e-04	0.00e+00
    77	1.42e-02	4.59e-04	9.87e-01	2.76e-04	1.83e-04	0.00e+00
    78	1.41e-02	4.54e-04	9.65e-01	2.73e-04	1.81e-04	0.00e+00
    79	1.39e-02	4.48e-04	9.43e-01	2.70e-04	1.79e-04	0.00e+00
    80	1.38e-02	4.43e-04	9.22e-01	2.66e-04	1.76e-04	0.00e+00
    81	1.36e-02	4.38e-04	9.02e-01	2.63e-04	1.74e-04	0.00e+00
    82	1.35e-02	4.32e-04	8.82e-01	2.60e-04	1.72e-04	0.00e+00
    83	1.33e-02	4.27e-04	8.63e-01	2.57e-04	1.70e-04	0.00e+00
    84	1.32e-02	4.22e-04	8.44e-01	2.54e-04	1.68e-04	0.00e+00
    85	1.31e-02	4.17e-04	8.25e-01	2.51e-04	1.66e-04	0.00e+00
    86	1.29e-02	4.12e-04	8.07e-01	2.48e-04	1.64e-04	0.00e+00
    87	1.28e-02	4.07e-04	7.89e-01	2.45e-04	1.62e-04	0.00e+00
    88	1.27e-02	4.02e-04	7.72e-01	2.42e-04	1.60e-04	0.00e+00
    89	1.25e-02	3.97e-04	7.55e-01	2.39e-04	1.58e-04	0.00e+00
    90	1.24e-02	3.93e-04	7.38e-01	2.37e-04	1.56e-04	0.00e+00
    91	1.23e-02	3.88e-04	7.22e-01	2.34e-04	1.54e-04	0.00e+00
    92	1.21e-02	3.83e-04	7.07e-01	2.31e-04	1.52e-04	0.00e+00
    93	1.20e-02	3.79e-04	6.91e-01	2.28e-04	1.51e-04	0.00e+00
    94	1.19e-02	3.74e-04	6.76e-01	2.26e-04	1.49e-04	0.00e+00
    95	1.18e-02	3.70e-04	6.62e-01	2.23e-04	1.47e-04	0.00e+00
    96	1.16e-02	3.66e-04	6.47e-01	2.20e-04	1.45e-04	0.00e+00
    97	1.15e-02	3.61e-04	6.33e-01	2.18e-04	1.44e-04	0.00e+00
    98	1.14e-02	3.57e-04	6.20e-01	2.15e-04	1.42e-04	0.00e+00
    99	1.13e-02	3.53e-04	6.07e-01	2.13e-04	1.40e-04	0.00e+00
   100	1.12e-02	3.49e-04	5.94e-01	2.10e-04	1.39e-04	0.00e+00
   101	1.11e-02	3.44e-04	5.81e-01	2.08e-04	1.37e-04	0.00e+00
   102	1.09e-02	3.40e-04	5.69e-01	2.05e-04	1.35e-04	0.00e+00
   103	1.08e-02	3.36e-04	5.56e-01	2.03e-04	1.34e-04	0.00e+00
   104	1.07e-02	3.32e-04	5.45e-01	2.00e-04	1.32e-04	0.00e+00
   105	1.06e-02	3.28e-04	5.33e-01	1.98e-04	1.30e-04	0.00e+00
   106	1.05e-02	3.25e-04	5.22e-01	1.96e-04	1.29e-04	0.00e+00
   107	1.04e-02	3.21e-04	5.11e-01	1.93e-04	1.27e-04	0.00e+00
   108	1.03e-02	3.17e-04	5.00e-01	1.91e-04	1.26e-04	0.00e+00
   109	1.02e-02	3.13e-04	4.90e-01	1.89e-04	1.24e-04	0.00e+00
   110	1.01e-02	3.09e-04	4.79e-01	1.86e-04	1.23e-04	0.00e+00
   111	1.00e-02	3.06e-04	4.69e-01	1.84e-04	1.22e-04	0.00e+00
   112	9.91e-03	3.02e-04	4.60e-01	1.82e-04	1.20e-04	0.00e+00
   113	9.81e-03	2.99e-04	4.50e-01	1.80e-04	1.19e-04	0.00e+00
   114	9.72e-03	2.95e-04	4.41e-01	1.78e-04	1.17e-04	0.00e+00
   115	9.63e-03	2.92e-04	4.32e-01	1.76e-04	1.16e-04	0.00e+00
   116	9.53e-03	2.88e-04	4.23e-01	1.74e-04	1.15e-04	0.00e+00
   117	9.44e-03	2.85e-04	4.14e-01	1.72e-04	1.13e-04	0.00e+00
   118	9.35e-03	2.81e-04	4.06e-01	1.70e-04	1.12e-04	0.00e+00
   119	9.27e-03	2.78e-04	3.97e-01	1.68e-04	1.11e-04	0.00e+00
   120	9.18e-03	2.75e-04	3.89e-01	1.66e-04	1.09e-04	0.00e+00
   121	9.09e-03	2.72e-04	3.81e-01	1.64e-04	1.08e-04	0.00e+00
   122	9.01e-03	2.68e-04	3.74e-01	1.62e-04	1.07e-04	0.00e+00
   123	8.93e-03	2.65e-04	3.66e-01	1.60e-04	1.05e-04	0.00e+00
   124	8.85e-03	2.62e-04	3.59e-01	1.58e-04	1.04e-04	0.00e+00
   125	8.77e-03	2.59e-04	3.52e-01	1.56e-04	1.03e-04	0.00e+00
   126	8.69e-03	2.56e-04	3.45e-01	1.54e-04	1.02e-04	0.00e+00
   127	8.61e-03	2.53e-04	3.38e-01	1.52e-04	1.01e-04	0.00e+00
   128	8.53e-03	2.49e-04	3.31e-01	1.51e-04	9.86e-05	0.00e+00
   129	8.45e-03	2.41e-04	3.25e-01	1.49e-04	9.27e-05	0.00e+00
   130	8.38e-03	2.38e-04	3.18e-01	1.47e-04	9.13e-05	0.00e+00
   131	8.31e-03	2.35e-04	3.12e-01	1.45e-04	8.98e-05	0.00e+00
   132	8.23e-03	2.31e-04	3.06e-01	1.43e-04	8.84e-05	0.00e+00
   133	8.16e-03	2.28e-04	3.00e-01	1.41e-04	8.70e-05	0.00e+00
   134	8.09e-03	2.25e-04	2.95e-01	1.39e-04	8.56e-05	0.00e+00
   135	8.03e-03	2.22e-04	2.89e-01	1.38e-04	8.43e-05	0.00e+00
   136	7.96e-03	2.19e-04	2.84e-01	1.36e-04	8.34e-05	0.00e+00
   137	7.89e-03	2.17e-04	2.78e-01	1.34e-04	8.23e-05	0.00e+00
   138	7.83e-03	2.14e-04	2.73e-01	1.33e-04	8.14e-05	0.00e+00
   139	7.76e-03	2.12e-04	2.68e-01	1.31e-04	8.05e-05	0.00e+00
   140	7.70e-03	2.09e-04	2.63e-01	1.29e-04	7.96e-05	0.00e+00
   141	7.64e-03	2.07e-04	2.59e-01	1.28e-04	7.88e-05	0.00e+00
   142	7.58e-03	2.04e-04	2.54e-01	1.26e-04	7.79e-05	0.00e+00
   143	7.52e-03	2.02e-04	2.49e-01	1.25e-04	7.71e-05	0.00e+00
   144	7.46e-03	2.00e-04	2.45e-01	1.23e-04	7.62e-05	0.00e+00
   145	7.40e-03	1.97e-04	2.40e-01	1.22e-04	7.54e-05	0.00e+00
   146	7.34e-03	1.95e-04	2.36e-01	1.20e-04	7.46e-05	0.00e+00
   147	7.29e-03	1.93e-04	2.32e-01	1.19e-04	7.38e-05	0.00e+00
   148	7.23e-03	1.91e-04	2.28e-01	1.18e-04	7.31e-05	0.00e+00
   149	7.18e-03	1.89e-04	2.24e-01	1.16e-04	7.23e-05	0.00e+00
   150	7.12e-03	1.86e-04	2.20e-01	1.15e-04	7.16e-05	0.00e+00
   151	7.07e-03	1.84e-04	2.16e-01	1.14e-04	7.08e-05	0.00e+00
   152	7.02e-03	1.82e-04	2.13e-01	1.12e-04	7.01e-05	0.00e+00
   153	6.97e-03	1.80e-04	2.09e-01	1.11e-04	6.94e-05	0.00e+00
   154	6.92e-03	1.78e-04	2.05e-01	1.10e-04	6.86e-05	0.00e+00
   155	6.87e-03	1.76e-04	2.02e-01	1.08e-04	6.79e-05	0.00e+00
   156	6.82e-03	1.74e-04	1.99e-01	1.07e-04	6.72e-05	0.00e+00
   157	6.77e-03	1.72e-04	1.95e-01	1.06e-04	6.65e-05	0.00e+00
   158	6.73e-03	1.70e-04	1.92e-01	1.05e-04	6.58e-05	0.00e+00
   159	6.68e-03	1.69e-04	1.89e-01	1.03e-04	6.51e-05	0.00e+00
   160	6.64e-03	1.67e-04	1.86e-01	1.02e-04	6.45e-05	0.00e+00
   161	6.59e-03	1.65e-04	1.83e-01	1.01e-04	6.38e-05	0.00e+00
   162	6.55e-03	1.63e-04	1.80e-01	9.98e-05	6.31e-05	0.00e+00
   163	6.50e-03	1.61e-04	1.77e-01	9.87e-05	6.25e-05	0.00e+00
   164	6.46e-03	1.59e-04	1.74e-01	9.75e-05	6.18e-05	0.00e+00
   165	6.42e-03	1.58e-04	1.72e-01	9.64e-05	6.12e-05	0.00e+00
   166	6.38e-03	1.56e-04	1.69e-01	9.53e-05	6.05e-05	0.00e+00
   167	6.34e-03	1.54e-04	1.66e-01	9.42e-05	5.99e-05	0.00e+00
   168	6.30e-03	1.52e-04	1.64e-01	9.31e-05	5.93e-05	0.00e+00
   169	6.26e-03	1.51e-04	1.61e-01	9.21e-05	5.86e-05	0.00e+00
   170	6.22e-03	1.49e-04	1.59e-01	9.10e-05	5.80e-05	0.00e+00
   171	6.18e-03	1.47e-04	1.56e-01	9.00e-05	5.74e-05	0.00e+00
   172	6.15e-03	1.46e-04	1.54e-01	8.89e-05	5.68e-05	0.00e+00
   173	6.11e-03	1.44e-04	1.52e-01	8.79e-05	5.62e-05	0.00e+00
   174	6.07e-03	1.42e-04	1.50e-01	8.69e-05	5.55e-05	0.00e+00
   175	6.04e-03	1.41e-04	1.47e-01	8.59e-05	5.51e-05	0.00e+00
   176	6.00e-03	1.39e-04	1.45e-01	8.50e-05	5.39e-05	0.00e+00
   177	5.97e-03	1.36e-04	1.43e-01	8.39e-05	5.20e-05	0.00e+00
   178	5.94e-03	1.34e-04	1.41e-01	8.29e-05	5.14e-05	0.00e+00
   179	5.90e-03	1.33e-04	1.39e-01	8.19e-05	5.08e-05	0.00e+00
   180	5.87e-03	1.31e-04	1.37e-01	8.09e-05	5.03e-05	0.00e+00
   181	5.84e-03	1.30e-04	1.36e-01	8.00e-05	4.98e-05	0.00e+00
   182	5.81e-03	1.28e-04	1.34e-01	7.91e-05	4.93e-05	0.00e+00
   183	5.78e-03	1.27e-04	1.32e-01	7.81e-05	4.88e-05	0.00e+00
   184	5.75e-03	1.26e-04	1.30e-01	7.72e-05	4.83e-05	0.00e+00
   185	5.72e-03	1.24e-04	1.28e-01	7.64e-05	4.78e-05	0.00e+00
   186	5.69e-03	1.23e-04	1.27e-01	7.55e-05	4.74e-05	0.00e+00
   187	5.66e-03	1.22e-04	1.25e-01	7.46e-05	4.69e-05	0.00e+00
   188	5.63e-03	1.20e-04	1.24e-01	7.38e-05	4.65e-05	0.00e+00
   189	5.61e-03	1.19e-04	1.22e-01	7.29e-05	4.60e-05	0.00e+00
   190	5.58e-03	1.18e-04	1.20e-01	7.21e-05	4.56e-05	0.00e+00
   191	5.55e-03	1.16e-04	1.19e-01	7.13e-05	4.52e-05	0.00e+00
   192	5.53e-03	1.15e-04	1.17e-01	7.05e-05	4.47e-05	0.00e+00
   193	5.50e-03	1.14e-04	1.16e-01	6.97e-05	4.43e-05	0.00e+00
   194	5.48e-03	1.13e-04	1.15e-01	6.89e-05	4.39e-05	0.00e+00
   195	5.45e-03	1.12e-04	1.13e-01	6.82e-05	4.35e-05	0.00e+00
   196	5.43e-03	1.10e-04	1.12e-01	6.74e-05	4.30e-05	0.00e+00
   197	5.41e-03	1.09e-04	1.11e-01	6.67e-05	4.26e-05	0.00e+00
   198	5.38e-03	1.08e-04	1.09e-01	6.59e-05	4.22e-05	0.00e+00
   199	5.36e-03	1.07e-04	1.08e-01	6.52e-05	4.18e-05	0.00e+00
   200	5.34e-03	1.06e-04	1.07e-01	6.45e-05	4.14e-05	0.00e+00
   201	5.32e-03	1.05e-04	1.06e-01	6.38e-05	4.10e-05	0.00e+00
   202	5.29e-03	1.04e-04	1.05e-01	6.31e-05	4.07e-05	0.00e+00
   203	5.27e-03	1.03e-04	1.03e-01	6.24e-05	4.03e-05	0.00e+00
   204	5.25e-03	1.02e-04	1.02e-01	6.17e-05	3.99e-05	0.00e+00
   205	5.23e-03	1.01e-04	1.01e-01	6.10e-05	3.95e-05	0.00e+00
   206	5.21e-03	9.95e-05	1.00e-01	6.04e-05	3.91e-05	0.00e+00
   207	5.19e-03	9.85e-05	9.91e-02	5.97e-05	3.88e-05	0.00e+00
   208	5.17e-03	9.75e-05	9.80e-02	5.91e-05	3.84e-05	0.00e+00
   209	5.15e-03	9.65e-05	9.70e-02	5.84e-05	3.80e-05	0.00e+00
   210	5.14e-03	9.55e-05	9.61e-02	5.78e-05	3.77e-05	0.00e+00
   211	5.12e-03	9.45e-05	9.51e-02	5.72e-05	3.73e-05	0.00e+00
   212	5.10e-03	9.35e-05	9.42e-02	5.65e-05	3.70e-05	0.00e+00
   213	5.08e-03	9.26e-05	9.32e-02	5.59e-05	3.66e-05	0.00e+00
   214	5.06e-03	9.16e-05	9.23e-02	5.53e-05	3.63e-05	0.00e+00
   215	5.05e-03	9.07e-05	9.14e-02	5.48e-05	3.59e-05	0.00e+00
   216	5.03e-03	8.98e-05	9.06e-02	5.42e-05	3.56e-05	0.00e+00
   217	5.01e-03	8.89e-05	8.97e-02	5.36e-05	3.53e-05	0.00e+00
   218	5.00e-03	8.80e-05	8.89e-02	5.30e-05	3.49e-05	0.00e+00
   219	4.98e-03	8.71e-05	8.81e-02	5.25e-05	3.46e-05	0.00e+00
   220	4.97e-03	8.62e-05	8.73e-02	5.19e-05	3.43e-05	0.00e+00
   221	4.95e-03	8.53e-05	8.65e-02	5.14e-05	3.40e-05	0.00e+00
   222	4.94e-03	8.45e-05	8.58e-02	5.08e-05	3.37e-05	0.00e+00
   223	4.92e-03	8.36e-05	8.50e-02	5.03e-05	3.33e-05	0.00e+00
   224	4.91e-03	8.28e-05	8.43e-02	4.98e-05	3.30e-05	0.00e+00
   225	4.89e-03	8.20e-05	8.36e-02	4.93e-05	3.27e-05	0.00e+00
   226	4.88e-03	8.12e-05	8.29e-02	4.87e-05	3.24e-05	0.00e+00
   227	4.87e-03	8.04e-05	8.22e-02	4.82e-05	3.21e-05	0.00e+00
   228	4.85e-03	7.96e-05	8.15e-02	4.77e-05	3.18e-05	0.00e+00
   229	4.84e-03	7.88e-05	8.09e-02	4.72e-05	3.15e-05	0.00e+00
   230	4.83e-03	7.80e-05	8.02e-02	4.68e-05	3.12e-05	0.00e+00
   231	4.81e-03	7.72e-05	7.96e-02	4.63e-05	3.09e-05	0.00e+00
   232	4.80e-03	7.65e-05	7.90e-02	4.58e-05	3.06e-05	0.00e+00
   233	4.79e-03	7.57e-05	7.84e-02	4.53e-05	3.04e-05	0.00e+00
   234	4.78e-03	7.50e-05	7.78e-02	4.49e-05	3.01e-05	0.00e+00
   235	4.77e-03	7.42e-05	7.72e-02	4.44e-05	2.98e-05	0.00e+00
   236	4.75e-03	7.35e-05	7.66e-02	4.40e-05	2.95e-05	0.00e+00
   237	4.74e-03	7.28e-05	7.61e-02	4.35e-05	2.92e-05	0.00e+00
   238	4.73e-03	7.21e-05	7.55e-02	4.31e-05	2.90e-05	0.00e+00
   239	4.72e-03	7.14e-05	7.50e-02	4.27e-05	2.87e-05	0.00e+00
   240	4.71e-03	7.07e-05	7.45e-02	4.22e-05	2.84e-05	0.00e+00
   241	4.70e-03	7.00e-05	7.40e-02	4.18e-05	2.82e-05	0.00e+00
   242	4.69e-03	6.93e-05	7.35e-02	4.14e-05	2.79e-05	0.00e+00
   243	4.68e-03	6.86e-05	7.30e-02	4.10e-05	2.76e-05	0.00e+00
   244	4.67e-03	6.80e-05	7.25e-02	4.06e-05	2.74e-05	0.00e+00
   245	4.66e-03	6.73e-05	7.20e-02	4.02e-05	2.71e-05	0.00e+00
   246	4.65e-03	6.67e-05	7.15e-02	3.98e-05	2.69e-05	0.00e+00
   247	4.64e-03	6.60e-05	7.11e-02	3.94e-05	2.66e-05	0.00e+00
   248	4.63e-03	6.54e-05	7.06e-02	3.90e-05	2.64e-05	0.00e+00
   249	4.62e-03	6.48e-05	7.02e-02	3.86e-05	2.61e-05	0.00e+00
   250	4.61e-03	6.42e-05	6.98e-02	3.83e-05	2.59e-05	0.00e+00
   251	4.60e-03	6.35e-05	6.93e-02	3.79e-05	2.57e-05	0.00e+00
   252	4.60e-03	6.29e-05	6.89e-02	3.75e-05	2.54e-05	0.00e+00
   253	4.59e-03	6.23e-05	6.85e-02	3.72e-05	2.52e-05	0.00e+00
   254	4.58e-03	6.18e-05	6.81e-02	3.68e-05	2.49e-05	0.00e+00
   255	4.57e-03	6.12e-05	6.77e-02	3.65e-05	2.47e-05	0.00e+00
   256	4.56e-03	6.06e-05	6.73e-02	3.61e-05	2.45e-05	0.00e+00
   257	4.56e-03	6.00e-05	6.70e-02	3.58e-05	2.43e-05	0.00e+00
   258	4.55e-03	5.95e-05	6.66e-02	3.54e-05	2.40e-05	0.00e+00
   259	4.54e-03	5.89e-05	6.62e-02	3.51e-05	2.38e-05	0.00e+00
   260	4.53e-03	5.84e-05	6.59e-02	3.48e-05	2.36e-05	0.00e+00
   261	4.52e-03	5.78e-05	6.55e-02	3.44e-05	2.34e-05	0.00e+00
   262	4.52e-03	5.73e-05	6.52e-02	3.41e-05	2.32e-05	0.00e+00
   263	4.51e-03	5.68e-05	6.48e-02	3.38e-05	2.29e-05	0.00e+00
   264	4.50e-03	5.62e-05	6.45e-02	3.35e-05	2.27e-05	0.00e+00
   265	4.50e-03	5.57e-05	6.42e-02	3.32e-05	2.25e-05	0.00e+00
   266	4.49e-03	5.52e-05	6.39e-02	3.29e-05	2.23e-05	0.00e+00
   267	4.48e-03	5.47e-05	6.36e-02	3.26e-05	2.21e-05	0.00e+00
   268	4.48e-03	5.42e-05	6.33e-02	3.23e-05	2.19e-05	0.00e+00
   269	4.47e-03	5.37e-05	6.30e-02	3.20e-05	2.17e-05	0.00e+00
   270	4.46e-03	5.32e-05	6.27e-02	3.17e-05	2.15e-05	0.00e+00
   271	4.46e-03	5.27e-05	6.24e-02	3.14e-05	2.13e-05	0.00e+00
   272	4.45e-03	5.22e-05	6.21e-02	3.11e-05	2.11e-05	0.00e+00
   273	4.45e-03	5.18e-05	6.18e-02	3.09e-05	2.09e-05	0.00e+00
   274	4.44e-03	5.13e-05	6.15e-02	3.06e-05	2.07e-05	0.00e+00
   275	4.43e-03	5.08e-05	6.13e-02	3.03e-05	2.05e-05	0.00e+00
   276	4.43e-03	5.04e-05	6.10e-02	3.01e-05	2.03e-05	0.00e+00
   277	4.42e-03	4.99e-05	6.07e-02	2.98e-05	2.01e-05	0.00e+00
   278	4.42e-03	4.95e-05	6.05e-02	2.95e-05	1.99e-05	0.00e+00
   279	4.41e-03	4.90e-05	6.02e-02	2.93e-05	1.98e-05	0.00e+00
   280	4.41e-03	4.86e-05	6.00e-02	2.90e-05	1.96e-05	0.00e+00
   281	4.40e-03	4.82e-05	5.97e-02	2.88e-05	1.94e-05	0.00e+00
   282	4.40e-03	4.78e-05	5.95e-02	2.85e-05	1.92e-05	0.00e+00
   283	4.39e-03	4.73e-05	5.92e-02	2.83e-05	1.90e-05	0.00e+00
   284	4.39e-03	4.69e-05	5.90e-02	2.81e-05	1.89e-05	0.00e+00
   285	4.38e-03	4.65e-05	5.88e-02	2.78e-05	1.87e-05	0.00e+00
   286	4.38e-03	4.61e-05	5.86e-02	2.76e-05	1.85e-05	0.00e+00
   287	4.37e-03	4.57e-05	5.83e-02	2.74e-05	1.83e-05	0.00e+00
   288	4.37e-03	4.53e-05	5.81e-02	2.71e-05	1.82e-05	0.00e+00
   289	4.36e-03	4.49e-05	5.79e-02	2.69e-05	1.80e-05	0.00e+00
   290	4.36e-03	4.45e-05	5.77e-02	2.67e-05	1.78e-05	0.00e+00
   291	4.35e-03	4.41e-05	5.75e-02	2.65e-05	1.77e-05	0.00e+00
   292	4.35e-03	4.38e-05	5.73e-02	2.63e-05	1.75e-05	0.00e+00
   293	4.35e-03	4.34e-05	5.71e-02	2.60e-05	1.73e-05	0.00e+00
   294	4.34e-03	4.30e-05	5.69e-02	2.58e-05	1.72e-05	0.00e+00
   295	4.34e-03	4.27e-05	5.67e-02	2.56e-05	1.70e-05	0.00e+00
   296	4.33e-03	4.23e-05	5.65e-02	2.54e-05	1.69e-05	0.00e+00
   297	4.33e-03	4.19e-05	5.63e-02	2.52e-05	1.67e-05	0.00e+00
   298	4.32e-03	4.16e-05	5.61e-02	2.50e-05	1.66e-05	0.00e+00
   299	4.32e-03	4.12e-05	5.60e-02	2.48e-05	1.64e-05	0.00e+00
   300	4.32e-03	4.09e-05	5.58e-02	2.46e-05	1.63e-05	0.00e+00
   301	4.31e-03	4.06e-05	5.56e-02	2.45e-05	1.61e-05	0.00e+00
   302	4.31e-03	4.02e-05	5.54e-02	2.43e-05	1.60e-05	0.00e+00
   303	4.31e-03	3.99e-05	5.53e-02	2.41e-05	1.58e-05	0.00e+00
   304	4.30e-03	3.96e-05	5.51e-02	2.39e-05	1.57e-05	0.00e+00
   305	4.30e-03	3.92e-05	5.49e-02	2.37e-05	1.55e-05	0.00e+00
   306	4.29e-03	3.89e-05	5.48e-02	2.35e-05	1.54e-05	0.00e+00
   307	4.29e-03	3.86e-05	5.46e-02	2.34e-05	1.52e-05	0.00e+00
   308	4.29e-03	3.83e-05	5.44e-02	2.32e-05	1.51e-05	0.00e+00
   309	4.28e-03	3.80e-05	5.43e-02	2.30e-05	1.50e-05	0.00e+00
   310	4.28e-03	3.77e-05	5.41e-02	2.29e-05	1.48e-05	0.00e+00
   311	4.28e-03	3.74e-05	5.40e-02	2.27e-05	1.47e-05	0.00e+00
   312	4.27e-03	3.71e-05	5.38e-02	2.25e-05	1.45e-05	0.00e+00
   313	4.27e-03	3.68e-05	5.37e-02	2.24e-05	1.44e-05	0.00e+00
   314	4.27e-03	3.65e-05	5.35e-02	2.22e-05	1.43e-05	0.00e+00
   315	4.27e-03	3.62e-05	5.34e-02	2.21e-05	1.42e-05	0.00e+00
   316	4.26e-03	3.59e-05	5.33e-02	2.19e-05	1.40e-05	0.00e+00
   317	4.26e-03	3.56e-05	5.31e-02	2.18e-05	1.39e-05	0.00e+00
   318	4.26e-03	3.54e-05	5.30e-02	2.16e-05	1.38e-05	0.00e+00
   319	4.25e-03	3.51e-05	5.28e-02	2.15e-05	1.36e-05	0.00e+00
   320	4.25e-03	3.48e-05	5.27e-02	2.13e-05	1.35e-05	0.00e+00
   321	4.25e-03	3.46e-05	5.26e-02	2.12e-05	1.34e-05	0.00e+00
   322	4.24e-03	3.43e-05	5.25e-02	2.10e-05	1.33e-05	0.00e+00
   323	4.24e-03	3.40e-05	5.23e-02	2.09e-05	1.31e-05	0.00e+00
   324	4.24e-03	3.38e-05	5.22e-02	2.08e-05	1.30e-05	0.00e+00
   325	4.24e-03	3.35e-05	5.21e-02	2.06e-05	1.29e-05	0.00e+00
   326	4.23e-03	3.33e-05	5.19e-02	2.05e-05	1.28e-05	0.00e+00
   327	4.23e-03	3.30e-05	5.18e-02	2.04e-05	1.27e-05	0.00e+00
   328	4.23e-03	3.28e-05	5.17e-02	2.02e-05	1.26e-05	0.00e+00
   329	4.23e-03	3.25e-05	5.16e-02	2.01e-05	1.24e-05	0.00e+00
   330	4.22e-03	3.23e-05	5.15e-02	2.00e-05	1.23e-05	0.00e+00
   331	4.22e-03	3.21e-05	5.14e-02	1.99e-05	1.22e-05	0.00e+00
   332	4.22e-03	3.18e-05	5.12e-02	1.97e-05	1.21e-05	0.00e+00
   333	4.22e-03	3.16e-05	5.11e-02	1.96e-05	1.20e-05	0.00e+00
   334	4.21e-03	3.14e-05	5.10e-02	1.95e-05	1.19e-05	0.00e+00
   335	4.21e-03	3.11e-05	5.09e-02	1.94e-05	1.18e-05	0.00e+00
   336	4.21e-03	3.09e-05	5.08e-02	1.93e-05	1.17e-05	0.00e+00
   337	4.21e-03	3.07e-05	5.07e-02	1.92e-05	1.15e-05	0.00e+00
   338	4.20e-03	3.05e-05	5.06e-02	1.90e-05	1.14e-05	0.00e+00
   339	4.20e-03	3.03e-05	5.05e-02	1.89e-05	1.13e-05	0.00e+00
   340	4.20e-03	3.01e-05	5.04e-02	1.88e-05	1.12e-05	0.00e+00
   341	4.20e-03	2.99e-05	5.03e-02	1.87e-05	1.11e-05	0.00e+00
   342	4.19e-03	2.97e-05	5.02e-02	1.86e-05	1.10e-05	0.00e+00
   343	4.19e-03	2.95e-05	5.01e-02	1.85e-05	1.10e-05	0.00e+00
   344	4.19e-03	2.93e-05	5.00e-02	1.84e-05	1.09e-05	0.00e+00
   345	4.19e-03	2.91e-05	4.99e-02	1.83e-05	1.08e-05	0.00e+00
   346	4.19e-03	2.89e-05	4.98e-02	1.82e-05	1.07e-05	0.00e+00
   347	4.18e-03	2.87e-05	4.97e-02	1.81e-05	1.06e-05	0.00e+00
   348	4.18e-03	2.85e-05	4.96e-02	1.80e-05	1.05e-05	0.00e+00
   349	4.18e-03	2.83e-05	4.95e-02	1.79e-05	1.04e-05	0.00e+00
   350	4.18e-03	2.81e-05	4.94e-02	1.78e-05	1.03e-05	0.00e+00
   351	4.18e-03	2.79e-05	4.93e-02	1.77e-05	1.02e-05	0.00e+00
   352	4.17e-03	2.77e-05	4.92e-02	1.77e-05	1.01e-05	0.00e+00
   353	4.17e-03	2.76e-05	4.91e-02	1.76e-05	1.00e-05	0.00e+00
   354	4.17e-03	2.74e-05	4.90e-02	1.75e-05	9.91e-06	0.00e+00
   355	4.17e-03	2.72e-05	4.89e-02	1.74e-05	9.82e-06	0.00e+00
   356	4.17e-03	2.70e-05	4.89e-02	1.73e-05	9.73e-06	0.00e+00
   357	4.16e-03	2.69e-05	4.88e-02	1.72e-05	9.64e-06	0.00e+00
   358	4.16e-03	2.67e-05	4.87e-02	1.71e-05	9.56e-06	0.00e+00
   359	4.16e-03	2.65e-05	4.86e-02	1.71e-05	9.47e-06	0.00e+00
   360	4.16e-03	2.64e-05	4.85e-02	1.70e-05	9.38e-06	0.00e+00
   361	4.16e-03	2.62e-05	4.84e-02	1.69e-05	9.30e-06	0.00e+00
   362	4.15e-03	2.60e-05	4.83e-02	1.68e-05	9.22e-06	0.00e+00
   363	4.15e-03	2.59e-05	4.83e-02	1.68e-05	9.13e-06	0.00e+00
   364	4.15e-03	2.57e-05	4.82e-02	1.67e-05	9.05e-06	0.00e+00
   365	4.15e-03	2.56e-05	4.81e-02	1.66e-05	8.97e-06	0.00e+00
   366	4.15e-03	2.54e-05	4.80e-02	1.65e-05	8.89e-06	0.00e+00
   367	4.15e-03	2.53e-05	4.79e-02	1.65e-05	8.81e-06	0.00e+00
   368	4.14e-03	2.51e-05	4.79e-02	1.64e-05	8.73e-06	0.00e+00
   369	4.14e-03	2.50e-05	4.78e-02	1.63e-05	8.65e-06	0.00e+00
   370	4.14e-03	2.48e-05	4.77e-02	1.63e-05	8.58e-06	0.00e+00
   371	4.14e-03	2.47e-05	4.76e-02	1.62e-05	8.50e-06	0.00e+00
   372	4.14e-03	2.45e-05	4.75e-02	1.61e-05	8.42e-06	0.00e+00
   373	4.14e-03	2.44e-05	4.75e-02	1.61e-05	8.35e-06	0.00e+00
   374	4.13e-03	2.43e-05	4.74e-02	1.60e-05	8.27e-06	0.00e+00
   375	4.13e-03	2.41e-05	4.73e-02	1.59e-05	8.20e-06	0.00e+00
   376	4.13e-03	2.40e-05	4.72e-02	1.59e-05	8.13e-06	0.00e+00
   377	4.13e-03	2.39e-05	4.72e-02	1.58e-05	8.05e-06	0.00e+00
   378	4.13e-03	2.37e-05	4.71e-02	1.58e-05	7.98e-06	0.00e+00
   379	4.13e-03	2.36e-05	4.70e-02	1.57e-05	7.91e-06	0.00e+00
   380	4.12e-03	2.35e-05	4.70e-02	1.56e-05	7.84e-06	0.00e+00
   381	4.12e-03	2.34e-05	4.69e-02	1.56e-05	7.77e-06	0.00e+00
   382	4.12e-03	2.32e-05	4.68e-02	1.55e-05	7.70e-06	0.00e+00
   383	4.12e-03	2.31e-05	4.67e-02	1.55e-05	7.64e-06	0.00e+00
   384	4.12e-03	2.30e-05	4.67e-02	1.54e-05	7.57e-06	0.00e+00
   385	4.12e-03	2.29e-05	4.66e-02	1.54e-05	7.50e-06	0.00e+00
   386	4.11e-03	2.27e-05	4.65e-02	1.53e-05	7.44e-06	0.00e+00
   387	4.11e-03	2.26e-05	4.65e-02	1.53e-05	7.37e-06	0.00e+00
   388	4.11e-03	2.25e-05	4.64e-02	1.52e-05	7.31e-06	0.00e+00
   389	4.11e-03	2.24e-05	4.63e-02	1.52e-05	7.24e-06	0.00e+00
   390	4.11e-03	2.23e-05	4.63e-02	1.51e-05	7.18e-06	0.00e+00
   391	4.11e-03	2.22e-05	4.62e-02	1.51e-05	7.11e-06	0.00e+00
   392	4.11e-03	2.21e-05	4.61e-02	1.50e-05	7.05e-06	0.00e+00
   393	4.10e-03	2.20e-05	4.61e-02	1.50e-05	6.99e-06	0.00e+00
   394	4.10e-03	2.19e-05	4.60e-02	1.49e-05	6.93e-06	0.00e+00
   395	4.10e-03	2.17e-05	4.59e-02	1.49e-05	6.87e-06	0.00e+00
   396	4.10e-03	2.16e-05	4.59e-02	1.48e-05	6.81e-06	0.00e+00
   397	4.10e-03	2.15e-05	4.58e-02	1.48e-05	6.75e-06	0.00e+00
   398	4.10e-03	2.14e-05	4.57e-02	1.47e-05	6.69e-06	0.00e+00
   399	4.10e-03	2.13e-05	4.57e-02	1.47e-05	6.63e-06	0.00e+00
   400	4.09e-03	2.12e-05	4.56e-02	1.47e-05	6.58e-06	0.00e+00
   401	4.09e-03	2.11e-05	4.56e-02	1.46e-05	6.52e-06	0.00e+00
   402	4.09e-03	2.10e-05	4.55e-02	1.46e-05	6.46e-06	0.00e+00
   403	4.09e-03	2.10e-05	4.54e-02	1.45e-05	6.41e-06	0.00e+00
   404	4.09e-03	2.09e-05	4.54e-02	1.45e-05	6.35e-06	0.00e+00
   405	4.09e-03	2.08e-05	4.53e-02	1.45e-05	6.30e-06	0.00e+00
   406	4.09e-03	2.07e-05	4.53e-02	1.44e-05	6.25e-06	0.00e+00
   407	4.08e-03	2.06e-05	4.52e-02	1.44e-05	6.19e-06	0.00e+00
   408	4.08e-03	2.05e-05	4.51e-02	1.44e-05	6.14e-06	0.00e+00
   409	4.08e-03	2.04e-05	4.51e-02	1.43e-05	6.09e-06	0.00e+00
   410	4.08e-03	2.03e-05	4.50e-02	1.43e-05	6.04e-06	0.00e+00
   411	4.08e-03	2.02e-05	4.50e-02	1.43e-05	5.99e-06	0.00e+00
   412	4.08e-03	2.02e-05	4.49e-02	1.42e-05	5.94e-06	0.00e+00
   413	4.08e-03	2.01e-05	4.48e-02	1.42e-05	5.89e-06	0.00e+00
   414	4.07e-03	2.00e-05	4.48e-02	1.42e-05	5.84e-06	0.00e+00
   415	4.07e-03	1.99e-05	4.47e-02	1.41e-05	5.79e-06	0.00e+00
   416	4.07e-03	1.98e-05	4.47e-02	1.41e-05	5.74e-06	0.00e+00
   417	4.07e-03	1.98e-05	4.46e-02	1.41e-05	5.70e-06	0.00e+00
   418	4.07e-03	1.97e-05	4.45e-02	1.40e-05	5.65e-06	0.00e+00
   419	4.07e-03	1.96e-05	4.45e-02	1.40e-05	5.60e-06	0.00e+00
   420	4.07e-03	1.95e-05	4.44e-02	1.40e-05	5.56e-06	0.00e+00
   421	4.07e-03	1.95e-05	4.44e-02	1.39e-05	5.52e-06	0.00e+00
   422	4.06e-03	1.94e-05	4.43e-02	1.39e-05	5.47e-06	0.00e+00
   423	4.06e-03	1.95e-05	4.43e-02	1.39e-05	5.66e-06	0.00e+00
   424	4.06e-03	1.92e-05	4.42e-02	1.38e-05	5.33e-06	0.00e+00
   425	4.06e-03	1.91e-05	4.41e-02	1.38e-05	5.27e-06	0.00e+00
   426	4.06e-03	1.90e-05	4.41e-02	1.38e-05	5.22e-06	0.00e+00
   427	4.06e-03	1.90e-05	4.40e-02	1.38e-05	5.18e-06	0.00e+00
   428	4.06e-03	1.89e-05	4.40e-02	1.37e-05	5.15e-06	0.00e+00
   429	4.06e-03	1.88e-05	4.39e-02	1.37e-05	5.11e-06	0.00e+00
   430	4.05e-03	1.88e-05	4.39e-02	1.37e-05	5.07e-06	0.00e+00
   431	4.05e-03	1.87e-05	4.38e-02	1.37e-05	5.04e-06	0.00e+00
   432	4.05e-03	1.86e-05	4.38e-02	1.36e-05	5.00e-06	0.00e+00
   433	4.05e-03	1.86e-05	4.37e-02	1.36e-05	4.97e-06	0.00e+00
   434	4.05e-03	1.85e-05	4.37e-02	1.36e-05	4.94e-06	0.00e+00
   435	4.05e-03	1.85e-05	4.36e-02	1.36e-05	4.91e-06	0.00e+00
   436	4.05e-03	1.84e-05	4.35e-02	1.35e-05	4.88e-06	0.00e+00
   437	4.05e-03	1.84e-05	4.35e-02	1.35e-05	4.85e-06	0.00e+00
   438	4.04e-03	1.83e-05	4.34e-02	1.35e-05	4.83e-06	0.00e+00
   439	4.04e-03	1.83e-05	4.34e-02	1.35e-05	4.82e-06	0.00e+00
   440	4.04e-03	1.83e-05	4.33e-02	1.35e-05	4.82e-06	0.00e+00
   441	4.04e-03	1.83e-05	4.33e-02	1.34e-05	4.82e-06	0.00e+00
   442	4.04e-03	1.89e-05	4.32e-02	1.34e-05	5.44e-06	0.00e+00
   443	4.04e-03	1.85e-05	4.32e-02	1.34e-05	5.06e-06	0.00e+00
   444	4.04e-03	1.84e-05	4.31e-02	1.34e-05	5.00e-06	0.00e+00
   445	4.04e-03	1.84e-05	4.31e-02	1.34e-05	5.00e-06	0.00e+00
   446	4.03e-03	1.84e-05	4.30e-02	1.34e-05	5.01e-06	0.00e+00
   447	4.03e-03	1.84e-05	4.30e-02	1.33e-05	5.02e-06	0.00e+00
   448	4.03e-03	1.84e-05	4.29e-02	1.33e-05	5.04e-06	0.00e+00
   449	4.03e-03	1.84e-05	4.29e-02	1.33e-05	6.58e-06	0.00e+00
   450	4.03e-03	1.84e-05	4.28e-02	1.33e-05	6.58e-06	0.00e+00
   451	4.03e-03	1.84e-05	4.28e-02	1.33e-05	6.58e-06	0.00e+00
   452	4.03e-03	1.84e-05	4.27e-02	1.33e-05	5.17e-06	0.00e+00
   453	4.03e-03	1.85e-05	4.27e-02	1.33e-05	5.20e-06	0.00e+00
   454	4.03e-03	1.85e-05	4.26e-02	1.33e-05	5.24e-06	0.00e+00
   455	4.02e-03	1.85e-05	4.26e-02	1.32e-05	5.28e-06	0.00e+00
   456	4.02e-03	1.85e-05	4.25e-02	1.32e-05	5.32e-06	0.00e+00
   457	4.02e-03	1.86e-05	4.25e-02	1.32e-05	5.35e-06	0.00e+00
   458	4.02e-03	1.86e-05	4.24e-02	1.32e-05	5.39e-06	0.00e+00
   459	4.02e-03	1.86e-05	4.24e-02	1.32e-05	5.42e-06	0.00e+00
   460	4.02e-03	1.86e-05	4.23e-02	1.32e-05	5.46e-06	0.00e+00
   461	4.02e-03	1.87e-05	4.23e-02	1.32e-05	5.49e-06	0.00e+00
   462	4.02e-03	1.87e-05	4.22e-02	1.32e-05	5.52e-06	0.00e+00
   463	4.02e-03	1.87e-05	4.21e-02	1.32e-05	5.55e-06	0.00e+00
   464	4.01e-03	1.87e-05	4.21e-02	1.31e-05	5.58e-06	0.00e+00
   465	4.01e-03	1.88e-05	4.20e-02	1.31e-05	5.61e-06	0.00e+00
   466	4.01e-03	1.88e-05	4.20e-02	1.31e-05	5.64e-06	0.00e+00
   467	4.01e-03	1.88e-05	4.19e-02	1.31e-05	5.67e-06	0.00e+00
   468	4.01e-03	1.88e-05	4.19e-02	1.31e-05	5.70e-06	0.00e+00
   469	4.01e-03	1.88e-05	4.18e-02	1.31e-05	5.73e-06	0.00e+00
   470	4.01e-03	1.88e-05	4.18e-02	1.31e-05	5.75e-06	0.00e+00
   471	4.01e-03	1.89e-05	4.17e-02	1.31e-05	5.78e-06	0.00e+00
   472	4.01e-03	1.89e-05	4.17e-02	1.31e-05	5.80e-06	0.00e+00
   473	4.00e-03	1.89e-05	4.16e-02	1.31e-05	5.83e-06	0.00e+00
   474	4.00e-03	1.89e-05	4.16e-02	1.31e-05	5.85e-06	0.00e+00
   475	4.00e-03	1.89e-05	4.15e-02	1.31e-05	5.87e-06	0.00e+00
   476	4.00e-03	1.89e-05	4.15e-02	1.30e-05	5.89e-06	0.00e+00
   477	4.00e-03	1.89e-05	4.14e-02	1.30e-05	5.91e-06	0.00e+00
   478	4.00e-03	1.90e-05	4.14e-02	1.30e-05	5.93e-06	0.00e+00
   479	4.00e-03	1.90e-05	4.13e-02	1.30e-05	5.95e-06	0.00e+00
   480	4.00e-03	1.90e-05	4.13e-02	1.30e-05	5.97e-06	0.00e+00
   481	4.00e-03	1.90e-05	4.12e-02	1.30e-05	5.99e-06	0.00e+00
   482	3.99e-03	1.90e-05	4.12e-02	1.30e-05	6.01e-06	0.00e+00
   483	3.99e-03	1.90e-05	4.11e-02	1.30e-05	6.02e-06	0.00e+00
   484	3.99e-03	1.90e-05	4.11e-02	1.30e-05	6.04e-06	0.00e+00
   485	3.99e-03	1.90e-05	4.11e-02	1.30e-05	6.05e-06	0.00e+00
   486	3.99e-03	1.90e-05	4.10e-02	1.30e-05	6.07e-06	0.00e+00
   487	3.99e-03	1.91e-05	4.10e-02	1.30e-05	6.08e-06	0.00e+00
   488	3.99e-03	1.91e-05	4.09e-02	1.30e-05	6.10e-06	0.00e+00
   489	3.99e-03	1.91e-05	4.09e-02	1.30e-05	6.11e-06	0.00e+00
   490	3.99e-03	1.91e-05	4.08e-02	1.30e-05	6.13e-06	0.00e+00
   491	3.98e-03	1.91e-05	4.08e-02	1.29e-05	6.14e-06	0.00e+00
   492	3.98e-03	1.91e-05	4.07e-02	1.29e-05	6.15e-06	0.00e+00
   493	3.98e-03	1.91e-05	4.07e-02	1.29e-05	6.16e-06	0.00e+00
   494	3.98e-03	1.91e-05	4.06e-02	1.29e-05	6.17e-06	0.00e+00
   495	3.98e-03	1.91e-05	4.06e-02	1.29e-05	6.19e-06	0.00e+00
   496	3.98e-03	1.91e-05	4.05e-02	1.29e-05	6.20e-06	0.00e+00
   497	3.98e-03	1.91e-05	4.05e-02	1.29e-05	6.21e-06	0.00e+00
   498	3.98e-03	1.91e-05	4.04e-02	1.29e-05	6.22e-06	0.00e+00
   499	3.98e-03	1.91e-05	4.04e-02	1.29e-05	6.23e-06	0.00e+00
   500	3.97e-03	1.91e-05	4.03e-02	1.29e-05	6.24e-06	0.00e+00
   501	3.97e-03	1.91e-05	4.03e-02	1.29e-05	6.25e-06	0.00e+00
   502	3.97e-03	1.91e-05	4.02e-02	1.29e-05	6.25e-06	0.00e+00
   503	3.97e-03	1.91e-05	4.02e-02	1.29e-05	6.26e-06	0.00e+00
   504	3.97e-03	1.92e-05	4.01e-02	1.29e-05	6.27e-06	0.00e+00
   505	3.97e-03	1.92e-05	4.01e-02	1.29e-05	6.28e-06	0.00e+00
   506	3.97e-03	1.92e-05	4.00e-02	1.29e-05	6.29e-06	0.00e+00
   507	3.97e-03	1.92e-05	4.00e-02	1.29e-05	6.30e-06	0.00e+00
   508	3.97e-03	1.92e-05	3.99e-02	1.29e-05	6.30e-06	0.00e+00
   509	3.96e-03	1.92e-05	3.99e-02	1.29e-05	6.31e-06	0.00e+00
   510	3.96e-03	1.92e-05	3.98e-02	1.29e-05	6.32e-06	0.00e+00
   511	3.96e-03	1.92e-05	3.98e-02	1.28e-05	6.32e-06	0.00e+00
   512	3.96e-03	1.92e-05	3.97e-02	1.28e-05	6.33e-06	0.00e+00
   513	3.96e-03	1.92e-05	3.97e-02	1.28e-05	6.34e-06	0.00e+00
   514	3.96e-03	1.92e-05	3.96e-02	1.28e-05	6.34e-06	0.00e+00
   515	3.96e-03	1.92e-05	3.96e-02	1.28e-05	6.35e-06	0.00e+00
   516	3.96e-03	1.92e-05	3.95e-02	1.28e-05	6.35e-06	0.00e+00
   517	3.96e-03	1.92e-05	3.95e-02	1.28e-05	6.36e-06	0.00e+00
   518	3.95e-03	1.92e-05	3.94e-02	1.28e-05	6.36e-06	0.00e+00
   519	3.95e-03	1.92e-05	3.94e-02	1.28e-05	6.36e-06	0.00e+00
   520	3.95e-03	1.92e-05	3.93e-02	1.28e-05	6.37e-06	0.00e+00
   521	3.95e-03	1.92e-05	3.93e-02	1.28e-05	6.37e-06	0.00e+00
   522	3.95e-03	1.92e-05	3.92e-02	1.28e-05	6.38e-06	0.00e+00
   523	3.95e-03	1.92e-05	3.92e-02	1.28e-05	6.38e-06	0.00e+00
   524	3.95e-03	1.92e-05	3.92e-02	1.28e-05	6.39e-06	0.00e+00
   525	3.95e-03	1.92e-05	3.91e-02	1.28e-05	6.39e-06	0.00e+00
   526	3.95e-03	1.92e-05	3.91e-02	1.28e-05	6.40e-06	0.00e+00
   527	3.95e-03	1.92e-05	3.90e-02	1.28e-05	6.41e-06	0.00e+00
   528	3.94e-03	1.92e-05	3.90e-02	1.28e-05	6.41e-06	0.00e+00
   529	3.94e-03	1.92e-05	3.89e-02	1.28e-05	6.42e-06	0.00e+00
   530	3.94e-03	1.92e-05	3.89e-02	1.28e-05	6.42e-06	0.00e+00
   531	3.94e-03	1.92e-05	3.88e-02	1.28e-05	6.43e-06	0.00e+00
   532	3.94e-03	1.92e-05	3.88e-02	1.28e-05	6.43e-06	0.00e+00
   533	3.94e-03	1.92e-05	3.87e-02	1.28e-05	6.44e-06	0.00e+00
   534	3.94e-03	1.92e-05	3.87e-02	1.27e-05	6.44e-06	0.00e+00
   535	3.94e-03	1.92e-05	3.86e-02	1.27e-05	6.44e-06	0.00e+00
   536	3.94e-03	1.92e-05	3.86e-02	1.27e-05	6.44e-06	0.00e+00
   537	3.93e-03	1.92e-05	3.85e-02	1.27e-05	6.45e-06	0.00e+00
   538	3.93e-03	1.92e-05	3.85e-02	1.27e-05	6.45e-06	0.00e+00
   539	3.93e-03	1.92e-05	3.84e-02	1.27e-05	6.45e-06	0.00e+00
   540	3.93e-03	1.92e-05	3.84e-02	1.27e-05	6.46e-06	0.00e+00
   541	3.93e-03	1.92e-05	3.83e-02	1.27e-05	6.46e-06	0.00e+00
   542	3.93e-03	1.92e-05	3.83e-02	1.27e-05	6.46e-06	0.00e+00
   543	3.93e-03	1.92e-05	3.82e-02	1.27e-05	6.47e-06	0.00e+00
   544	3.93e-03	1.92e-05	3.82e-02	1.27e-05	6.47e-06	0.00e+00
   545	3.93e-03	1.92e-05	3.82e-02	1.27e-05	6.49e-06	0.00e+00
   546	3.92e-03	1.92e-05	3.81e-02	1.27e-05	6.48e-06	0.00e+00
   547	3.92e-03	1.92e-05	3.81e-02	1.27e-05	6.49e-06	0.00e+00
   548	3.92e-03	1.92e-05	3.80e-02	1.27e-05	6.49e-06	0.00e+00
   549	3.92e-03	1.92e-05	3.80e-02	1.27e-05	6.49e-06	0.00e+00
   550	3.92e-03	1.92e-05	3.79e-02	1.27e-05	6.50e-06	0.00e+00
   551	3.92e-03	1.92e-05	3.79e-02	1.27e-05	6.50e-06	0.00e+00
   552	3.92e-03	1.95e-05	3.78e-02	1.27e-05	6.80e-06	0.00e+00
   553	3.92e-03	1.92e-05	3.78e-02	1.27e-05	6.49e-06	0.00e+00
   554	3.92e-03	1.92e-05	3.77e-02	1.27e-05	6.48e-06	0.00e+00
   555	3.91e-03	1.91e-05	3.77e-02	1.27e-05	6.48e-06	0.00e+00
   556	3.91e-03	1.91e-05	3.76e-02	1.27e-05	6.48e-06	0.00e+00
   557	3.91e-03	1.91e-05	3.76e-02	1.27e-05	6.48e-06	0.00e+00
   558	3.91e-03	1.91e-05	3.75e-02	1.27e-05	6.48e-06	0.00e+00
   559	3.91e-03	1.91e-05	3.75e-02	1.27e-05	6.49e-06	0.00e+00
   560	3.91e-03	1.91e-05	3.74e-02	1.27e-05	6.49e-06	0.00e+00
   561	3.91e-03	1.91e-05	3.74e-02	1.26e-05	6.49e-06	0.00e+00
   562	3.91e-03	1.91e-05	3.74e-02	1.26e-05	6.50e-06	0.00e+00
   563	3.91e-03	1.91e-05	3.73e-02	1.26e-05	6.50e-06	0.00e+00
   564	3.91e-03	1.91e-05	3.73e-02	1.26e-05	6.50e-06	0.00e+00
   565	3.90e-03	1.91e-05	3.72e-02	1.26e-05	6.51e-06	0.00e+00
   566	3.90e-03	1.92e-05	3.72e-02	1.26e-05	6.52e-06	0.00e+00
   567	3.90e-03	1.92e-05	3.71e-02	1.26e-05	6.56e-06	0.00e+00
   568	3.90e-03	1.92e-05	3.71e-02	1.26e-05	6.54e-06	0.00e+00
   569	3.90e-03	1.91e-05	3.70e-02	1.26e-05	6.53e-06	0.00e+00
   570	3.90e-03	1.91e-05	3.70e-02	1.26e-05	6.52e-06	0.00e+00
   571	3.90e-03	1.91e-05	3.69e-02	1.26e-05	6.52e-06	0.00e+00
   572	3.90e-03	1.91e-05	3.69e-02	1.26e-05	6.52e-06	0.00e+00
   573	3.90e-03	1.91e-05	3.68e-02	1.26e-05	6.52e-06	0.00e+00
   574	3.89e-03	1.91e-05	3.68e-02	1.26e-05	6.52e-06	0.00e+00
   575	3.89e-03	1.91e-05	3.67e-02	1.26e-05	6.52e-06	0.00e+00
   576	3.89e-03	1.91e-05	3.67e-02	1.26e-05	6.52e-06	0.00e+00
   577	3.89e-03	1.91e-05	3.67e-02	1.26e-05	6.52e-06	0.00e+00
   578	3.89e-03	1.91e-05	3.66e-02	1.26e-05	6.53e-06	0.00e+00
   579	3.89e-03	1.91e-05	3.66e-02	1.26e-05	6.53e-06	0.00e+00
   580	3.89e-03	1.91e-05	3.65e-02	1.26e-05	6.53e-06	0.00e+00
   581	3.89e-03	1.91e-05	3.65e-02	1.26e-05	6.53e-06	0.00e+00
   582	3.89e-03	1.91e-05	3.64e-02	1.26e-05	6.53e-06	0.00e+00
   583	3.89e-03	1.91e-05	3.64e-02	1.26e-05	6.53e-06	0.00e+00
   584	3.88e-03	1.91e-05	3.63e-02	1.26e-05	6.53e-06	0.00e+00
   585	3.88e-03	1.91e-05	3.63e-02	1.26e-05	6.53e-06	0.00e+00
   586	3.88e-03	1.91e-05	3.62e-02	1.26e-05	6.53e-06	0.00e+00
   587	3.88e-03	1.91e-05	3.62e-02	1.26e-05	6.53e-06	0.00e+00
   588	3.88e-03	1.91e-05	3.61e-02	1.26e-05	6.53e-06	0.00e+00
   589	3.88e-03	1.91e-05	3.61e-02	1.26e-05	6.53e-06	0.00e+00
   590	3.88e-03	1.91e-05	3.60e-02	1.26e-05	6.53e-06	0.00e+00
   591	3.88e-03	1.91e-05	3.60e-02	1.25e-05	6.53e-06	0.00e+00
   592	3.88e-03	1.91e-05	3.60e-02	1.25e-05	6.54e-06	0.00e+00
   593	3.87e-03	1.91e-05	3.59e-02	1.25e-05	6.54e-06	0.00e+00
   594	3.87e-03	1.91e-05	3.59e-02	1.25e-05	6.54e-06	0.00e+00
   595	3.87e-03	1.91e-05	3.58e-02	1.25e-05	6.54e-06	0.00e+00
   596	3.87e-03	1.91e-05	3.58e-02	1.25e-05	6.54e-06	0.00e+00
   597	3.87e-03	1.91e-05	3.57e-02	1.25e-05	6.54e-06	0.00e+00
   598	3.87e-03	1.91e-05	3.57e-02	1.25e-05	6.54e-06	0.00e+00
   599	3.87e-03	1.91e-05	3.56e-02	1.25e-05	6.54e-06	0.00e+00
   600	3.87e-03	1.91e-05	3.56e-02	1.25e-05	6.54e-06	0.00e+00
   601	3.87e-03	1.91e-05	3.55e-02	1.25e-05	6.54e-06	0.00e+00
   602	3.87e-03	1.91e-05	3.55e-02	1.25e-05	6.54e-06	0.00e+00
   603	3.86e-03	1.91e-05	3.54e-02	1.25e-05	6.55e-06	0.00e+00
   604	3.86e-03	1.91e-05	3.54e-02	1.25e-05	6.55e-06	0.00e+00
   605	3.86e-03	1.90e-05	3.54e-02	1.25e-05	6.55e-06	0.00e+00
   606	3.86e-03	1.90e-05	3.53e-02	1.25e-05	6.55e-06	0.00e+00
   607	3.86e-03	1.90e-05	3.53e-02	1.25e-05	6.55e-06	0.00e+00
   608	3.86e-03	1.90e-05	3.52e-02	1.25e-05	6.55e-06	0.00e+00
   609	3.86e-03	1.90e-05	3.52e-02	1.25e-05	6.55e-06	0.00e+00
   610	3.86e-03	1.90e-05	3.51e-02	1.25e-05	6.55e-06	0.00e+00
   611	3.86e-03	1.90e-05	3.51e-02	1.25e-05	6.55e-06	0.00e+00
   612	3.85e-03	1.90e-05	3.50e-02	1.25e-05	6.55e-06	0.00e+00
   613	3.85e-03	1.90e-05	3.50e-02	1.25e-05	6.55e-06	0.00e+00
   614	3.85e-03	1.90e-05	3.49e-02	1.25e-05	6.55e-06	0.00e+00
   615	3.85e-03	1.90e-05	3.49e-02	1.25e-05	6.55e-06	0.00e+00
   616	3.85e-03	1.90e-05	3.49e-02	1.25e-05	6.55e-06	0.00e+00
   617	3.85e-03	1.90e-05	3.48e-02	1.25e-05	6.55e-06	0.00e+00
   618	3.85e-03	1.90e-05	3.48e-02	1.25e-05	6.55e-06	0.00e+00
   619	3.85e-03	1.90e-05	3.47e-02	1.25e-05	6.55e-06	0.00e+00
   620	3.85e-03	1.90e-05	3.47e-02	1.25e-05	6.55e-06	0.00e+00
   621	3.85e-03	1.90e-05	3.46e-02	1.25e-05	6.56e-06	0.00e+00
   622	3.84e-03	1.90e-05	3.46e-02	1.24e-05	6.56e-06	0.00e+00
   623	3.84e-03	1.90e-05	3.45e-02	1.24e-05	6.56e-06	0.00e+00
   624	3.84e-03	1.90e-05	3.45e-02	1.24e-05	6.56e-06	0.00e+00
   625	3.84e-03	1.90e-05	3.44e-02	1.24e-05	6.56e-06	0.00e+00
   626	3.84e-03	1.90e-05	3.44e-02	1.24e-05	6.56e-06	0.00e+00
   627	3.84e-03	1.90e-05	3.44e-02	1.24e-05	6.56e-06	0.00e+00
   628	3.84e-03	1.90e-05	3.43e-02	1.24e-05	6.56e-06	0.00e+00
   629	3.84e-03	1.90e-05	3.43e-02	1.24e-05	6.56e-06	0.00e+00
   630	3.84e-03	1.90e-05	3.42e-02	1.24e-05	6.56e-06	0.00e+00
   631	3.83e-03	1.90e-05	3.42e-02	1.24e-05	6.56e-06	0.00e+00
   632	3.83e-03	1.90e-05	3.41e-02	1.24e-05	6.56e-06	0.00e+00
   633	3.83e-03	1.90e-05	3.41e-02	1.24e-05	6.56e-06	0.00e+00
   634	3.83e-03	1.90e-05	3.40e-02	1.24e-05	6.56e-06	0.00e+00
   635	3.83e-03	1.90e-05	3.40e-02	1.24e-05	6.56e-06	0.00e+00
   636	3.83e-03	1.90e-05	3.39e-02	1.24e-05	6.56e-06	0.00e+00
   637	3.83e-03	1.90e-05	3.39e-02	1.24e-05	6.56e-06	0.00e+00
   638	3.83e-03	1.90e-05	3.39e-02	1.24e-05	6.56e-06	0.00e+00
   639	3.83e-03	1.90e-05	3.38e-02	1.24e-05	6.56e-06	0.00e+00
   640	3.83e-03	1.89e-05	3.38e-02	1.24e-05	6.56e-06	0.00e+00
   641	3.82e-03	1.89e-05	3.37e-02	1.24e-05	6.56e-06	0.00e+00
   642	3.82e-03	1.89e-05	3.37e-02	1.24e-05	6.56e-06	0.00e+00
   643	3.82e-03	1.89e-05	3.36e-02	1.24e-05	6.56e-06	0.00e+00
   644	3.82e-03	1.89e-05	3.36e-02	1.24e-05	6.56e-06	0.00e+00
   645	3.82e-03	1.89e-05	3.35e-02	1.24e-05	6.56e-06	0.00e+00
   646	3.82e-03	1.89e-05	3.35e-02	1.24e-05	6.56e-06	0.00e+00
   647	3.82e-03	1.89e-05	3.35e-02	1.24e-05	6.56e-06	0.00e+00
   648	3.82e-03	1.89e-05	3.34e-02	1.24e-05	6.56e-06	0.00e+00
   649	3.82e-03	1.89e-05	3.34e-02	1.24e-05	6.56e-06	0.00e+00
   650	3.81e-03	1.89e-05	3.33e-02	1.24e-05	6.56e-06	0.00e+00
   651	3.81e-03	1.89e-05	3.33e-02	1.24e-05	6.56e-06	0.00e+00
   652	3.81e-03	1.89e-05	3.32e-02	1.24e-05	6.56e-06	0.00e+00
   653	3.81e-03	1.89e-05	3.32e-02	1.24e-05	6.56e-06	0.00e+00
   654	3.81e-03	1.89e-05	3.31e-02	1.23e-05	6.56e-06	0.00e+00
   655	3.81e-03	1.89e-05	3.31e-02	1.23e-05	6.56e-06	0.00e+00
   656	3.81e-03	1.89e-05	3.30e-02	1.23e-05	6.56e-06	0.00e+00
   657	3.81e-03	1.89e-05	3.30e-02	1.23e-05	6.56e-06	0.00e+00
   658	3.81e-03	1.89e-05	3.30e-02	1.23e-05	6.56e-06	0.00e+00
   659	3.81e-03	1.89e-05	3.29e-02	1.23e-05	6.56e-06	0.00e+00
   660	3.80e-03	1.89e-05	3.29e-02	1.23e-05	6.56e-06	0.00e+00
   661	3.80e-03	1.89e-05	3.28e-02	1.23e-05	6.56e-06	0.00e+00
   662	3.80e-03	1.89e-05	3.28e-02	1.23e-05	6.56e-06	0.00e+00
   663	3.80e-03	1.89e-05	3.27e-02	1.23e-05	6.56e-06	0.00e+00
   664	3.80e-03	1.89e-05	3.27e-02	1.23e-05	6.56e-06	0.00e+00
   665	3.80e-03	1.89e-05	3.26e-02	1.23e-05	6.56e-06	0.00e+00
   666	3.80e-03	1.89e-05	3.26e-02	1.23e-05	6.56e-06	0.00e+00
   667	3.80e-03	1.89e-05	3.26e-02	1.23e-05	6.56e-06	0.00e+00
   668	3.80e-03	1.89e-05	3.25e-02	1.23e-05	6.56e-06	0.00e+00
   669	3.80e-03	1.89e-05	3.25e-02	1.23e-05	6.56e-06	0.00e+00
   670	3.79e-03	1.89e-05	3.24e-02	1.23e-05	6.56e-06	0.00e+00
   671	3.79e-03	1.89e-05	3.24e-02	1.23e-05	6.56e-06	0.00e+00
   672	3.79e-03	1.89e-05	3.23e-02	1.23e-05	6.56e-06	0.00e+00
   673	3.79e-03	1.88e-05	3.23e-02	1.23e-05	6.56e-06	0.00e+00
   674	3.79e-03	1.88e-05	3.22e-02	1.23e-05	6.56e-06	0.00e+00
   675	3.79e-03	1.88e-05	3.22e-02	1.23e-05	6.56e-06	0.00e+00
   676	3.79e-03	1.88e-05	3.22e-02	1.23e-05	6.56e-06	0.00e+00
   677	3.79e-03	1.88e-05	3.21e-02	1.23e-05	6.56e-06	0.00e+00
   678	3.79e-03	1.88e-05	3.21e-02	1.23e-05	6.56e-06	0.00e+00
   679	3.78e-03	1.88e-05	3.20e-02	1.23e-05	6.56e-06	0.00e+00
   680	3.78e-03	1.88e-05	3.20e-02	1.23e-05	6.56e-06	0.00e+00
   681	3.78e-03	1.88e-05	3.19e-02	1.23e-05	6.56e-06	0.00e+00
   682	3.78e-03	1.88e-05	3.19e-02	1.23e-05	6.56e-06	0.00e+00
   683	3.78e-03	1.88e-05	3.18e-02	1.23e-05	6.56e-06	0.00e+00
   684	3.78e-03	1.88e-05	3.18e-02	1.23e-05	6.56e-06	0.00e+00
   685	3.78e-03	1.88e-05	3.18e-02	1.23e-05	6.56e-06	0.00e+00
   686	3.78e-03	1.88e-05	3.17e-02	1.22e-05	6.56e-06	0.00e+00
   687	3.78e-03	1.88e-05	3.17e-02	1.22e-05	6.56e-06	0.00e+00
   688	3.78e-03	1.88e-05	3.16e-02	1.22e-05	6.56e-06	0.00e+00
   689	3.77e-03	1.88e-05	3.16e-02	1.22e-05	6.56e-06	0.00e+00
   690	3.77e-03	1.88e-05	3.15e-02	1.22e-05	6.56e-06	0.00e+00
   691	3.77e-03	1.88e-05	3.15e-02	1.22e-05	6.56e-06	0.00e+00
   692	3.77e-03	1.88e-05	3.15e-02	1.22e-05	6.56e-06	0.00e+00
   693	3.77e-03	1.88e-05	3.14e-02	1.22e-05	6.56e-06	0.00e+00
   694	3.77e-03	1.88e-05	3.14e-02	1.22e-05	6.56e-06	0.00e+00
   695	3.77e-03	1.88e-05	3.13e-02	1.22e-05	6.56e-06	0.00e+00
   696	3.77e-03	1.88e-05	3.13e-02	1.22e-05	6.56e-06	0.00e+00
   697	3.77e-03	1.88e-05	3.12e-02	1.22e-05	6.56e-06	0.00e+00
   698	3.77e-03	1.88e-05	3.12e-02	1.22e-05	6.56e-06	0.00e+00
   699	3.76e-03	1.88e-05	3.11e-02	1.22e-05	6.56e-06	0.00e+00
   700	3.76e-03	1.88e-05	3.11e-02	1.22e-05	6.56e-06	0.00e+00
   701	3.76e-03	1.88e-05	3.11e-02	1.22e-05	6.56e-06	0.00e+00
   702	3.76e-03	1.88e-05	3.10e-02	1.22e-05	6.56e-06	0.00e+00
   703	3.76e-03	1.88e-05	3.10e-02	1.22e-05	6.56e-06	0.00e+00
   704	3.76e-03	1.88e-05	3.09e-02	1.22e-05	6.56e-06	0.00e+00
   705	3.76e-03	1.87e-05	3.09e-02	1.22e-05	6.56e-06	0.00e+00
   706	3.76e-03	1.87e-05	3.08e-02	1.22e-05	6.56e-06	0.00e+00
   707	3.76e-03	1.87e-05	3.08e-02	1.22e-05	6.56e-06	0.00e+00
   708	3.75e-03	1.87e-05	3.08e-02	1.22e-05	6.56e-06	0.00e+00
   709	3.75e-03	1.87e-05	3.07e-02	1.22e-05	6.56e-06	0.00e+00
   710	3.75e-03	1.87e-05	3.07e-02	1.22e-05	6.56e-06	0.00e+00
   711	3.75e-03	1.87e-05	3.06e-02	1.22e-05	6.56e-06	0.00e+00
   712	3.75e-03	1.87e-05	3.06e-02	1.22e-05	6.56e-06	0.00e+00
   713	3.75e-03	1.87e-05	3.05e-02	1.22e-05	6.56e-06	0.00e+00
   714	3.75e-03	1.87e-05	3.05e-02	1.22e-05	6.56e-06	0.00e+00
   715	3.75e-03	1.87e-05	3.04e-02	1.22e-05	6.56e-06	0.00e+00
   716	3.75e-03	1.87e-05	3.04e-02	1.22e-05	6.56e-06	0.00e+00
   717	3.75e-03	1.87e-05	3.04e-02	1.22e-05	6.56e-06	0.00e+00
   718	3.74e-03	1.87e-05	3.03e-02	1.22e-05	6.56e-06	0.00e+00
   719	3.74e-03	1.87e-05	3.03e-02	1.21e-05	6.56e-06	0.00e+00
   720	3.74e-03	1.87e-05	3.02e-02	1.21e-05	6.56e-06	0.00e+00
   721	3.74e-03	1.87e-05	3.02e-02	1.21e-05	6.56e-06	0.00e+00
   722	3.74e-03	1.87e-05	3.01e-02	1.21e-05	6.56e-06	0.00e+00
   723	3.74e-03	1.87e-05	3.01e-02	1.21e-05	6.56e-06	0.00e+00
   724	3.74e-03	1.87e-05	3.01e-02	1.21e-05	6.56e-06	0.00e+00
   725	3.74e-03	1.87e-05	3.00e-02	1.21e-05	6.56e-06	0.00e+00
   726	3.74e-03	1.87e-05	3.00e-02	1.21e-05	6.56e-06	0.00e+00
   727	3.74e-03	1.87e-05	2.99e-02	1.21e-05	6.56e-06	0.00e+00
   728	3.73e-03	1.87e-05	2.99e-02	1.21e-05	6.56e-06	0.00e+00
   729	3.73e-03	1.87e-05	2.98e-02	1.21e-05	6.56e-06	0.00e+00
   730	3.73e-03	1.87e-05	2.98e-02	1.21e-05	6.56e-06	0.00e+00
   731	3.73e-03	1.87e-05	2.98e-02	1.21e-05	6.56e-06	0.00e+00
   732	3.73e-03	1.87e-05	2.97e-02	1.21e-05	6.56e-06	0.00e+00
   733	3.73e-03	1.87e-05	2.97e-02	1.21e-05	6.56e-06	0.00e+00
   734	3.73e-03	1.87e-05	2.96e-02	1.21e-05	6.56e-06	0.00e+00
   735	3.73e-03	1.87e-05	2.96e-02	1.21e-05	6.55e-06	0.00e+00
   736	3.73e-03	1.87e-05	2.95e-02	1.21e-05	6.55e-06	0.00e+00
   737	3.73e-03	1.86e-05	2.95e-02	1.21e-05	6.55e-06	0.00e+00
   738	3.72e-03	1.86e-05	2.95e-02	1.21e-05	6.55e-06	0.00e+00
   739	3.72e-03	1.86e-05	2.94e-02	1.21e-05	6.55e-06	0.00e+00
   740	3.72e-03	1.86e-05	2.94e-02	1.21e-05	6.55e-06	0.00e+00
   741	3.72e-03	1.86e-05	2.93e-02	1.21e-05	6.55e-06	0.00e+00
   742	3.72e-03	1.86e-05	2.93e-02	1.21e-05	6.55e-06	0.00e+00
   743	3.72e-03	1.86e-05	2.92e-02	1.21e-05	6.55e-06	0.00e+00
   744	3.72e-03	1.86e-05	2.92e-02	1.21e-05	6.55e-06	0.00e+00
   745	3.72e-03	1.86e-05	2.92e-02	1.21e-05	6.55e-06	0.00e+00
   746	3.72e-03	1.86e-05	2.91e-02	1.21e-05	6.55e-06	0.00e+00
   747	3.72e-03	1.86e-05	2.91e-02	1.21e-05	6.55e-06	0.00e+00
   748	3.71e-03	1.86e-05	2.90e-02	1.21e-05	6.55e-06	0.00e+00
   749	3.71e-03	1.86e-05	2.90e-02	1.21e-05	6.55e-06	0.00e+00
   750	3.71e-03	1.86e-05	2.89e-02	1.21e-05	6.55e-06	0.00e+00
   751	3.71e-03	1.86e-05	2.89e-02	1.21e-05	6.55e-06	0.00e+00
   752	3.71e-03	1.86e-05	2.89e-02	1.20e-05	6.55e-06	0.00e+00
   753	3.71e-03	1.86e-05	2.88e-02	1.20e-05	6.55e-06	0.00e+00
   754	3.71e-03	1.86e-05	2.88e-02	1.20e-05	6.55e-06	0.00e+00
   755	3.71e-03	1.86e-05	2.87e-02	1.20e-05	6.55e-06	0.00e+00
   756	3.71e-03	1.86e-05	2.87e-02	1.20e-05	6.55e-06	0.00e+00
   757	3.71e-03	1.86e-05	2.86e-02	1.20e-05	6.55e-06	0.00e+00
   758	3.70e-03	1.86e-05	2.86e-02	1.20e-05	6.55e-06	0.00e+00
   759	3.70e-03	1.86e-05	2.86e-02	1.20e-05	6.55e-06	0.00e+00
   760	3.70e-03	1.86e-05	2.85e-02	1.20e-05	6.55e-06	0.00e+00
   761	3.70e-03	1.86e-05	2.85e-02	1.20e-05	6.55e-06	0.00e+00
   762	3.70e-03	1.86e-05	2.84e-02	1.20e-05	6.55e-06	0.00e+00
   763	3.70e-03	1.86e-05	2.84e-02	1.20e-05	6.55e-06	0.00e+00
   764	3.70e-03	1.86e-05	2.83e-02	1.20e-05	6.55e-06	0.00e+00
   765	3.70e-03	1.86e-05	2.83e-02	1.20e-05	6.55e-06	0.00e+00
   766	3.70e-03	1.86e-05	2.83e-02	1.20e-05	6.55e-06	0.00e+00
   767	3.70e-03	1.86e-05	2.82e-02	1.20e-05	6.55e-06	0.00e+00
   768	3.69e-03	1.86e-05	2.82e-02	1.20e-05	6.55e-06	0.00e+00
   769	3.69e-03	1.86e-05	2.81e-02	1.20e-05	6.55e-06	0.00e+00
   770	3.69e-03	1.85e-05	2.81e-02	1.20e-05	6.55e-06	0.00e+00
   771	3.69e-03	1.85e-05	2.80e-02	1.20e-05	6.55e-06	0.00e+00
   772	3.69e-03	1.85e-05	2.80e-02	1.20e-05	6.55e-06	0.00e+00
   773	3.69e-03	1.85e-05	2.80e-02	1.20e-05	6.55e-06	0.00e+00
   774	3.69e-03	1.85e-05	2.79e-02	1.20e-05	6.55e-06	0.00e+00
   775	3.69e-03	1.85e-05	2.79e-02	1.20e-05	6.55e-06	0.00e+00
   776	3.69e-03	1.85e-05	2.78e-02	1.20e-05	6.55e-06	0.00e+00
   777	3.68e-03	1.85e-05	2.78e-02	1.20e-05	6.55e-06	0.00e+00
   778	3.68e-03	1.85e-05	2.78e-02	1.20e-05	6.55e-06	0.00e+00
   779	3.68e-03	1.85e-05	2.77e-02	1.20e-05	6.55e-06	0.00e+00
   780	3.68e-03	1.85e-05	2.77e-02	1.20e-05	6.55e-06	0.00e+00
   781	3.68e-03	1.85e-05	2.76e-02	1.20e-05	6.55e-06	0.00e+00
   782	3.68e-03	1.85e-05	2.76e-02	1.20e-05	6.55e-06	0.00e+00
   783	3.68e-03	1.85e-05	2.75e-02	1.20e-05	6.55e-06	0.00e+00
   784	3.68e-03	1.85e-05	2.75e-02	1.20e-05	6.55e-06	0.00e+00
   785	3.68e-03	1.85e-05	2.75e-02	1.20e-05	6.55e-06	0.00e+00
   786	3.68e-03	1.85e-05	2.74e-02	1.19e-05	6.55e-06	0.00e+00
   787	3.67e-03	1.85e-05	2.74e-02	1.19e-05	6.55e-06	0.00e+00
   788	3.67e-03	1.85e-05	2.73e-02	1.19e-05	6.55e-06	0.00e+00
   789	3.67e-03	1.85e-05	2.73e-02	1.19e-05	6.55e-06	0.00e+00
   790	3.67e-03	1.85e-05	2.72e-02	1.19e-05	6.55e-06	0.00e+00
   791	3.67e-03	1.85e-05	2.72e-02	1.19e-05	6.55e-06	0.00e+00
   792	3.67e-03	1.85e-05	2.72e-02	1.19e-05	6.55e-06	0.00e+00
   793	3.67e-03	1.85e-05	2.71e-02	1.19e-05	6.55e-06	0.00e+00
   794	3.67e-03	1.85e-05	2.71e-02	1.19e-05	6.55e-06	0.00e+00
   795	3.67e-03	1.85e-05	2.70e-02	1.19e-05	6.55e-06	0.00e+00
   796	3.67e-03	1.85e-05	2.70e-02	1.19e-05	6.55e-06	0.00e+00
   797	3.66e-03	1.85e-05	2.70e-02	1.19e-05	6.55e-06	0.00e+00
   798	3.66e-03	1.85e-05	2.69e-02	1.19e-05	6.55e-06	0.00e+00
   799	3.66e-03	1.85e-05	2.69e-02	1.19e-05	6.55e-06	0.00e+00
   800	3.66e-03	1.85e-05	2.68e-02	1.19e-05	6.55e-06	0.00e+00
   801	3.66e-03	1.85e-05	2.68e-02	1.19e-05	6.55e-06	0.00e+00
   802	3.66e-03	1.85e-05	2.67e-02	1.19e-05	6.55e-06	0.00e+00
   803	3.66e-03	1.85e-05	2.67e-02	1.19e-05	6.55e-06	0.00e+00
   804	3.66e-03	1.84e-05	2.67e-02	1.19e-05	6.55e-06	0.00e+00
   805	3.66e-03	1.84e-05	2.66e-02	1.19e-05	6.55e-06	0.00e+00
   806	3.66e-03	1.84e-05	2.66e-02	1.19e-05	6.55e-06	0.00e+00
   807	3.65e-03	1.84e-05	2.65e-02	1.19e-05	6.55e-06	0.00e+00
   808	3.65e-03	1.84e-05	2.65e-02	1.19e-05	6.55e-06	0.00e+00
   809	3.65e-03	1.84e-05	2.65e-02	1.19e-05	6.55e-06	0.00e+00
   810	3.65e-03	1.84e-05	2.64e-02	1.19e-05	6.55e-06	0.00e+00
   811	3.65e-03	1.84e-05	2.64e-02	1.19e-05	6.55e-06	0.00e+00
   812	3.65e-03	1.84e-05	2.63e-02	1.19e-05	6.55e-06	0.00e+00
   813	3.65e-03	1.84e-05	2.63e-02	1.19e-05	6.55e-06	0.00e+00
   814	3.65e-03	1.84e-05	2.63e-02	1.19e-05	6.55e-06	0.00e+00
   815	3.65e-03	1.84e-05	2.62e-02	1.19e-05	6.55e-06	0.00e+00
   816	3.65e-03	1.84e-05	2.62e-02	1.19e-05	6.55e-06	0.00e+00
   817	3.64e-03	1.84e-05	2.61e-02	1.19e-05	6.55e-06	0.00e+00
   818	3.64e-03	1.84e-05	2.61e-02	1.19e-05	6.55e-06	0.00e+00
   819	3.64e-03	1.84e-05	2.60e-02	1.19e-05	6.55e-06	0.00e+00
   820	3.64e-03	1.84e-05	2.60e-02	1.19e-05	6.55e-06	0.00e+00
   821	3.64e-03	1.84e-05	2.60e-02	1.18e-05	6.55e-06	0.00e+00
   822	3.64e-03	1.84e-05	2.59e-02	1.18e-05	6.55e-06	0.00e+00
   823	3.64e-03	1.84e-05	2.59e-02	1.18e-05	6.55e-06	0.00e+00
   824	3.64e-03	1.84e-05	2.58e-02	1.18e-05	6.55e-06	0.00e+00
   825	3.64e-03	1.84e-05	2.58e-02	1.18e-05	6.55e-06	0.00e+00
   826	3.64e-03	1.84e-05	2.58e-02	1.18e-05	6.55e-06	0.00e+00
   827	3.64e-03	1.84e-05	2.57e-02	1.18e-05	6.55e-06	0.00e+00
   828	3.63e-03	1.84e-05	2.57e-02	1.18e-05	6.55e-06	0.00e+00
   829	3.63e-03	1.84e-05	2.56e-02	1.18e-05	6.55e-06	0.00e+00
   830	3.63e-03	1.84e-05	2.56e-02	1.18e-05	6.55e-06	0.00e+00
   831	3.63e-03	1.84e-05	2.55e-02	1.18e-05	6.55e-06	0.00e+00
   832	3.63e-03	1.84e-05	2.55e-02	1.18e-05	6.55e-06	0.00e+00
   833	3.63e-03	1.84e-05	2.55e-02	1.18e-05	6.55e-06	0.00e+00
   834	3.63e-03	1.84e-05	2.54e-02	1.18e-05	6.55e-06	0.00e+00
   835	3.63e-03	1.84e-05	2.54e-02	1.18e-05	6.55e-06	0.00e+00
   836	3.63e-03	1.84e-05	2.53e-02	1.18e-05	6.55e-06	0.00e+00
   837	3.63e-03	1.84e-05	2.53e-02	1.18e-05	6.55e-06	0.00e+00
   838	3.62e-03	1.83e-05	2.53e-02	1.18e-05	6.55e-06	0.00e+00
   839	3.62e-03	1.83e-05	2.52e-02	1.18e-05	6.55e-06	0.00e+00
   840	3.62e-03	1.83e-05	2.52e-02	1.18e-05	6.55e-06	0.00e+00
   841	3.62e-03	1.83e-05	2.51e-02	1.18e-05	6.55e-06	0.00e+00
   842	3.62e-03	1.83e-05	2.51e-02	1.18e-05	6.55e-06	0.00e+00
   843	3.62e-03	1.83e-05	2.51e-02	1.18e-05	6.55e-06	0.00e+00
   844	3.62e-03	1.83e-05	2.50e-02	1.18e-05	6.55e-06	0.00e+00
   845	3.62e-03	1.83e-05	2.50e-02	1.18e-05	6.56e-06	0.00e+00
   846	3.62e-03	1.83e-05	2.49e-02	1.18e-05	6.55e-06	0.00e+00
   847	3.62e-03	1.83e-05	2.49e-02	1.18e-05	6.55e-06	0.00e+00
   848	3.61e-03	1.83e-05	2.49e-02	1.18e-05	6.55e-06	0.00e+00
   849	3.61e-03	1.83e-05	2.48e-02	1.18e-05	6.55e-06	0.00e+00
   850	3.61e-03	1.83e-05	2.48e-02	1.18e-05	6.55e-06	0.00e+00
   851	3.61e-03	1.83e-05	2.47e-02	1.18e-05	6.55e-06	0.00e+00
   852	3.61e-03	1.83e-05	2.47e-02	1.18e-05	6.55e-06	0.00e+00
   853	3.61e-03	1.83e-05	2.47e-02	1.18e-05	6.55e-06	0.00e+00
   854	3.61e-03	1.83e-05	2.46e-02	1.18e-05	6.55e-06	0.00e+00
   855	3.61e-03	1.83e-05	2.46e-02	1.18e-05	6.55e-06	0.00e+00
   856	3.61e-03	1.83e-05	2.45e-02	1.17e-05	6.55e-06	0.00e+00
   857	3.61e-03	1.83e-05	2.45e-02	1.17e-05	6.55e-06	0.00e+00
   858	3.60e-03	1.83e-05	2.44e-02	1.17e-05	6.55e-06	0.00e+00
   859	3.60e-03	1.83e-05	2.44e-02	1.17e-05	6.55e-06	0.00e+00
   860	3.60e-03	1.83e-05	2.44e-02	1.17e-05	6.55e-06	0.00e+00
   861	3.60e-03	1.83e-05	2.43e-02	1.17e-05	6.55e-06	0.00e+00
   862	3.60e-03	1.83e-05	2.43e-02	1.17e-05	6.55e-06	0.00e+00
   863	3.60e-03	1.83e-05	2.42e-02	1.17e-05	6.55e-06	0.00e+00
   864	3.60e-03	1.83e-05	2.42e-02	1.17e-05	6.55e-06	0.00e+00
   865	3.60e-03	1.83e-05	2.42e-02	1.17e-05	6.55e-06	0.00e+00
   866	3.60e-03	1.83e-05	2.41e-02	1.17e-05	6.55e-06	0.00e+00
   867	3.60e-03	1.83e-05	2.41e-02	1.17e-05	6.55e-06	0.00e+00
   868	3.59e-03	1.83e-05	2.40e-02	1.17e-05	6.55e-06	0.00e+00
   869	3.59e-03	1.83e-05	2.40e-02	1.17e-05	6.55e-06	0.00e+00
   870	3.59e-03	1.83e-05	2.40e-02	1.17e-05	6.55e-06	0.00e+00
   871	3.59e-03	1.83e-05	2.39e-02	1.17e-05	6.55e-06	0.00e+00
   872	3.59e-03	1.82e-05	2.39e-02	1.17e-05	6.55e-06	0.00e+00
   873	3.59e-03	1.82e-05	2.38e-02	1.17e-05	6.55e-06	0.00e+00
   874	3.59e-03	1.82e-05	2.38e-02	1.17e-05	6.55e-06	0.00e+00
   875	3.59e-03	1.82e-05	2.38e-02	1.17e-05	6.55e-06	0.00e+00
   876	3.59e-03	1.82e-05	2.37e-02	1.17e-05	6.55e-06	0.00e+00
   877	3.59e-03	1.82e-05	2.37e-02	1.17e-05	6.55e-06	0.00e+00
   878	3.58e-03	1.82e-05	2.36e-02	1.17e-05	6.55e-06	0.00e+00
   879	3.58e-03	1.82e-05	2.36e-02	1.17e-05	6.55e-06	0.00e+00
   880	3.58e-03	1.82e-05	2.36e-02	1.17e-05	6.55e-06	0.00e+00
   881	3.58e-03	1.82e-05	2.35e-02	1.17e-05	6.55e-06	0.00e+00
   882	3.58e-03	1.82e-05	2.35e-02	1.17e-05	6.55e-06	0.00e+00
   883	3.58e-03	1.82e-05	2.34e-02	1.17e-05	6.55e-06	0.00e+00
   884	3.58e-03	1.82e-05	2.34e-02	1.17e-05	6.55e-06	0.00e+00
   885	3.58e-03	1.82e-05	2.34e-02	1.17e-05	6.55e-06	0.00e+00
   886	3.58e-03	1.82e-05	2.33e-02	1.17e-05	6.55e-06	0.00e+00
   887	3.58e-03	1.82e-05	2.33e-02	1.17e-05	6.55e-06	0.00e+00
   888	3.58e-03	1.82e-05	2.32e-02	1.17e-05	6.55e-06	0.00e+00
   889	3.57e-03	1.82e-05	2.32e-02	1.17e-05	6.55e-06	0.00e+00
   890	3.57e-03	1.82e-05	2.32e-02	1.17e-05	6.55e-06	0.00e+00
   891	3.57e-03	1.82e-05	2.31e-02	1.16e-05	6.55e-06	0.00e+00
   892	3.57e-03	1.82e-05	2.31e-02	1.16e-05	6.55e-06	0.00e+00
   893	3.57e-03	1.82e-05	2.30e-02	1.16e-05	6.55e-06	0.00e+00
   894	3.57e-03	1.82e-05	2.30e-02	1.16e-05	6.55e-06	0.00e+00
   895	3.57e-03	1.82e-05	2.30e-02	1.16e-05	6.55e-06	0.00e+00
   896	3.57e-03	1.82e-05	2.29e-02	1.16e-05	6.55e-06	0.00e+00
   897	3.57e-03	1.82e-05	2.29e-02	1.16e-05	6.55e-06	0.00e+00
   898	3.57e-03	1.82e-05	2.28e-02	1.16e-05	6.55e-06	0.00e+00
   899	3.56e-03	1.82e-05	2.28e-02	1.16e-05	6.55e-06	0.00e+00
   900	3.56e-03	1.82e-05	2.28e-02	1.16e-05	6.55e-06	0.00e+00
   901	3.56e-03	1.82e-05	2.27e-02	1.16e-05	6.55e-06	0.00e+00
   902	3.56e-03	1.82e-05	2.27e-02	1.16e-05	6.55e-06	0.00e+00
   903	3.56e-03	1.82e-05	2.26e-02	1.16e-05	6.55e-06	0.00e+00
   904	3.56e-03	1.82e-05	2.26e-02	1.16e-05	6.55e-06	0.00e+00
   905	3.56e-03	1.82e-05	2.26e-02	1.16e-05	6.55e-06	0.00e+00
   906	3.56e-03	1.82e-05	2.25e-02	1.16e-05	6.55e-06	0.00e+00
   907	3.56e-03	1.82e-05	2.25e-02	1.16e-05	6.55e-06	0.00e+00
   908	3.56e-03	1.81e-05	2.24e-02	1.16e-05	6.55e-06	0.00e+00
   909	3.55e-03	1.81e-05	2.24e-02	1.16e-05	6.55e-06	0.00e+00
   910	3.55e-03	1.81e-05	2.24e-02	1.16e-05	6.55e-06	0.00e+00
   911	3.55e-03	1.81e-05	2.23e-02	1.16e-05	6.55e-06	0.00e+00
   912	3.55e-03	1.81e-05	2.23e-02	1.16e-05	6.55e-06	0.00e+00
   913	3.55e-03	1.81e-05	2.22e-02	1.16e-05	6.55e-06	0.00e+00
   914	3.55e-03	1.81e-05	2.22e-02	1.16e-05	6.55e-06	0.00e+00
   915	3.55e-03	1.81e-05	2.22e-02	1.16e-05	6.55e-06	0.00e+00
   916	3.55e-03	1.81e-05	2.21e-02	1.16e-05	6.55e-06	0.00e+00
   917	3.55e-03	1.81e-05	2.21e-02	1.16e-05	6.55e-06	0.00e+00
   918	3.55e-03	1.81e-05	2.21e-02	1.16e-05	6.55e-06	0.00e+00
   919	3.54e-03	1.81e-05	2.20e-02	1.16e-05	6.55e-06	0.00e+00
   920	3.54e-03	1.81e-05	2.20e-02	1.16e-05	6.55e-06	0.00e+00
   921	3.54e-03	1.81e-05	2.19e-02	1.16e-05	6.55e-06	0.00e+00
   922	3.54e-03	1.81e-05	2.19e-02	1.16e-05	6.55e-06	0.00e+00
   923	3.54e-03	1.81e-05	2.19e-02	1.16e-05	6.55e-06	0.00e+00
   924	3.54e-03	1.81e-05	2.18e-02	1.16e-05	6.55e-06	0.00e+00
   925	3.54e-03	1.81e-05	2.18e-02	1.16e-05	6.55e-06	0.00e+00
   926	3.54e-03	1.81e-05	2.17e-02	1.16e-05	6.55e-06	0.00e+00
   927	3.54e-03	1.81e-05	2.17e-02	1.15e-05	6.55e-06	0.00e+00
   928	3.54e-03	1.81e-05	2.17e-02	1.15e-05	6.55e-06	0.00e+00
   929	3.54e-03	1.81e-05	2.16e-02	1.15e-05	6.55e-06	0.00e+00
   930	3.53e-03	1.81e-05	2.16e-02	1.15e-05	6.55e-06	0.00e+00
   931	3.53e-03	1.81e-05	2.15e-02	1.15e-05	6.55e-06	0.00e+00
   932	3.53e-03	1.81e-05	2.15e-02	1.15e-05	6.55e-06	0.00e+00
   933	3.53e-03	1.81e-05	2.15e-02	1.15e-05	6.55e-06	0.00e+00
   934	3.53e-03	1.81e-05	2.14e-02	1.15e-05	6.55e-06	0.00e+00
   935	3.53e-03	1.81e-05	2.14e-02	1.15e-05	6.55e-06	0.00e+00
   936	3.53e-03	1.81e-05	2.13e-02	1.15e-05	6.55e-06	0.00e+00
   937	3.53e-03	1.81e-05	2.13e-02	1.15e-05	6.55e-06	0.00e+00
   938	3.53e-03	1.81e-05	2.13e-02	1.15e-05	6.55e-06	0.00e+00
   939	3.53e-03	1.81e-05	2.12e-02	1.15e-05	6.55e-06	0.00e+00
   940	3.52e-03	1.81e-05	2.12e-02	1.15e-05	6.55e-06	0.00e+00
   941	3.52e-03	1.81e-05	2.12e-02	1.15e-05	6.55e-06	0.00e+00
   942	3.52e-03	1.81e-05	2.11e-02	1.15e-05	6.55e-06	0.00e+00
   943	3.52e-03	1.81e-05	2.11e-02	1.15e-05	6.55e-06	0.00e+00
   944	3.52e-03	1.80e-05	2.10e-02	1.15e-05	6.55e-06	0.00e+00
   945	3.52e-03	1.80e-05	2.10e-02	1.15e-05	6.55e-06	0.00e+00
   946	3.52e-03	1.80e-05	2.10e-02	1.15e-05	6.55e-06	0.00e+00
   947	3.52e-03	1.80e-05	2.09e-02	1.15e-05	6.55e-06	0.00e+00
   948	3.52e-03	1.80e-05	2.09e-02	1.15e-05	6.55e-06	0.00e+00
   949	3.52e-03	1.80e-05	2.08e-02	1.15e-05	6.55e-06	0.00e+00
   950	3.52e-03	1.80e-05	2.08e-02	1.15e-05	6.55e-06	0.00e+00
   951	3.51e-03	1.80e-05	2.08e-02	1.15e-05	6.55e-06	0.00e+00
   952	3.51e-03	1.80e-05	2.07e-02	1.15e-05	6.55e-06	0.00e+00
   953	3.51e-03	1.80e-05	2.07e-02	1.15e-05	6.55e-06	0.00e+00
   954	3.51e-03	1.80e-05	2.06e-02	1.15e-05	6.55e-06	0.00e+00
   955	3.51e-03	1.80e-05	2.06e-02	1.15e-05	6.55e-06	0.00e+00
   956	3.51e-03	1.80e-05	2.06e-02	1.15e-05	6.55e-06	0.00e+00
   957	3.51e-03	1.80e-05	2.05e-02	1.15e-05	6.55e-06	0.00e+00
   958	3.51e-03	1.80e-05	2.05e-02	1.15e-05	6.55e-06	0.00e+00
   959	3.51e-03	1.80e-05	2.05e-02	1.15e-05	6.55e-06	0.00e+00
   960	3.51e-03	1.80e-05	2.04e-02	1.15e-05	6.55e-06	0.00e+00
   961	3.50e-03	1.80e-05	2.04e-02	1.15e-05	6.55e-06	0.00e+00
   962	3.50e-03	1.80e-05	2.03e-02	1.15e-05	6.55e-06	0.00e+00
   963	3.50e-03	1.80e-05	2.03e-02	1.14e-05	6.55e-06	0.00e+00
   964	3.50e-03	1.80e-05	2.03e-02	1.14e-05	6.55e-06	0.00e+00
   965	3.50e-03	1.80e-05	2.02e-02	1.14e-05	6.55e-06	0.00e+00
   966	3.50e-03	1.80e-05	2.02e-02	1.14e-05	6.55e-06	0.00e+00
   967	3.50e-03	1.80e-05	2.01e-02	1.14e-05	6.55e-06	0.00e+00
   968	3.50e-03	1.80e-05	2.01e-02	1.14e-05	6.55e-06	0.00e+00
   969	3.50e-03	1.80e-05	2.01e-02	1.14e-05	6.55e-06	0.00e+00
   970	3.50e-03	1.80e-05	2.00e-02	1.14e-05	6.55e-06	0.00e+00
   971	3.50e-03	1.80e-05	2.00e-02	1.14e-05	6.55e-06	0.00e+00
   972	3.49e-03	1.80e-05	2.00e-02	1.14e-05	6.55e-06	0.00e+00
   973	3.49e-03	1.80e-05	1.99e-02	1.14e-05	6.55e-06	0.00e+00
   974	3.49e-03	1.80e-05	1.99e-02	1.14e-05	6.55e-06	0.00e+00
   975	3.49e-03	1.80e-05	1.98e-02	1.14e-05	6.55e-06	0.00e+00
   976	3.49e-03	1.80e-05	1.98e-02	1.14e-05	6.55e-06	0.00e+00
   977	3.49e-03	1.80e-05	1.98e-02	1.14e-05	6.55e-06	0.00e+00
   978	3.49e-03	1.80e-05	1.97e-02	1.14e-05	6.55e-06	0.00e+00
   979	3.49e-03	1.80e-05	1.97e-02	1.14e-05	6.55e-06	0.00e+00
   980	3.49e-03	1.79e-05	1.96e-02	1.14e-05	6.55e-06	0.00e+00
   981	3.49e-03	1.79e-05	1.96e-02	1.14e-05	6.55e-06	0.00e+00
   982	3.48e-03	1.79e-05	1.96e-02	1.14e-05	6.55e-06	0.00e+00
   983	3.48e-03	1.79e-05	1.95e-02	1.14e-05	6.55e-06	0.00e+00
   984	3.48e-03	1.79e-05	1.95e-02	1.14e-05	6.55e-06	0.00e+00
   985	3.48e-03	1.79e-05	1.95e-02	1.14e-05	6.55e-06	0.00e+00
   986	3.48e-03	1.79e-05	1.94e-02	1.14e-05	6.55e-06	0.00e+00
   987	3.48e-03	1.79e-05	1.94e-02	1.14e-05	6.55e-06	0.00e+00
   988	3.48e-03	1.79e-05	1.93e-02	1.14e-05	6.55e-06	0.00e+00
   989	3.48e-03	1.79e-05	1.93e-02	1.14e-05	6.55e-06	0.00e+00
   990	3.48e-03	1.79e-05	1.93e-02	1.14e-05	6.55e-06	0.00e+00
   991	3.48e-03	1.79e-05	1.92e-02	1.14e-05	6.55e-06	0.00e+00
   992	3.48e-03	1.79e-05	1.92e-02	1.14e-05	6.55e-06	0.00e+00
   993	3.47e-03	1.79e-05	1.92e-02	1.14e-05	6.55e-06	0.00e+00
   994	3.47e-03	1.79e-05	1.91e-02	1.14e-05	6.55e-06	0.00e+00
   995	3.47e-03	1.79e-05	1.91e-02	1.14e-05	6.55e-06	0.00e+00
   996	3.47e-03	1.79e-05	1.90e-02	1.14e-05	6.55e-06	0.00e+00
   997	3.47e-03	1.79e-05	1.90e-02	1.14e-05	6.55e-06	0.00e+00
   998	3.47e-03	1.79e-05	1.90e-02	1.14e-05	6.55e-06	0.00e+00
   999	3.47e-03	1.79e-05	1.89e-02	1.14e-05	6.55e-06	0.00e+00
  1000	3.47e-03	1.79e-05	1.89e-02	1.13e-05	6.55e-06	0.00e+00
